A Simple and Adaptive Confidence Interval when Nuisance Parameters Satisfy an Inequality

Inequalities may appear in many models. They can be as simple as assuming a parameter is nonnegative, possibly a regression coefficient or a treatment effect. This paper focuses on models with one inequality and proposes an inequality-imposed confidence interval (IICI) that has particularly attractive features. The IICI is simple in that it does not require simulations or tuning parameters. Also, the IICI is adaptive to the slackness of the inequality, uniformly valid, and never longer than the usual confidence interval. We demonstrate the IICI in two empirical applications. The first empirical application considers a regression when a coefficient is known to be nonpositive. The second empirical application considers an instrumental variables regression when the endogeneity of a regressor is known to be nonnegative.

==> AG_CP_AL_rho_70.csv <==
theta2,CP,AL
-5,0.95032,3.91992796908014
-4.95,0.95032,3.91992796908014
-4.9,0.95032,3.91992796908014
-4.85,0.95032,3.91992796908014
-4.8,0.95032,3.91992796908014
-4.75,0.95032,3.91992796908014
-4.7,0.95032,3.91992796908014
-4.65,0.95032,3.91992796908014
-4.6,0.95032,3.91992796908014
-4.55,0.95032,3.91992796908014
-4.5,0.95032,3.91992796908014
-4.45,0.95032,3.91992796908014
-4.4,0.95032,3.91992796908014
-4.35,0.95032,3.91992796908014
-4.3,0.95032,3.91992796908014
-4.25,0.95032,3.91992796908014
-4.2,0.95032,3.91992796908014
-4.15,0.95032,3.91992796908014
-4.1,0.95032,3.91992796908014
-4.05,0.95032,3.91992796908014
-4,0.95032,3.91992796908014
-3.95,0.95032,3.91992796908014
-3.9,0.95032,3.91992796908014
-3.85,0.95032,3.91992796908014
-3.8,0.95032,3.91992796908014
-3.75,0.95032,3.91992796908014
-3.7,0.95032,3.91992796908014
-3.65,0.95032,3.91992796908014
-3.6,0.95032,3.91992796908014
-3.55,0.95032,3.91992796908014
-3.5,0.95032,3.91992796908014
-3.45,0.95034,3.91992796908014
-3.4,0.95033,3.91992796908014
-3.35,0.95037,3.91992796908014
-3.3,0.95036,3.91992796908014
-3.25,0.95039,3.91992796908014
-3.2,0.95042,3.91992796908014
-3.15,0.95041,3.91992796908014
-3.1,0.95043,3.91992796908014
-3.05,0.95044,3.91992796908014
-3,0.95044,3.91992796908014
-2.95,0.9505,3.91992796908014
-2.9,0.95051,3.91992796908014
-2.85,0.95056,3.91992796908014
-2.8,0.95065,3.91992796908014
-2.75,0.95072,3.91992796908014
-2.7,0.95076,3.91992796908014
-2.65,0.95076,3.91992796908014
-2.6,0.95085,3.91992796908014
-2.55,0.95093,3.91992796908014
-2.5,0.95106,3.91992796908014
-2.45,0.95113,3.91992796908014
-2.4,0.95135,3.91992796908014
-2.35,0.95152,3.91992796908014
-2.3,0.95163,3.91992796908014
-2.25,0.95197,3.91992796908014
-2.2,0.95219,3.91992796908014
-2.15,0.95237,3.91992796908014
-2.1,0.95269,3.91992796908014
-2.05,0.95293,3.91992796908014
-2,0.95318,3.91992796908014
-1.95,0.95354,3.91992796908014
-1.9,0.95378,3.91992796908014
-1.85,0.95424,3.91992796908014
-1.8,0.95453,3.91992796908014
-1.75,0.95495,3.91992796908014
-1.7,0.95551,3.91992796908014
-1.65,0.95579,3.91992796908014
-1.6,0.95637,3.91992796908014
-1.55,0.95683,3.91992796908014
-1.5,0.95742,3.91992796908014
-1.45,0.95791,3.91992796908014
-1.4,0.95868,3.91992796908014
-1.35,0.95941,3.91992796908014
-1.3,0.96004,3.91992796908014
-1.25,0.9606,3.91992796908014
-1.2,0.96149,3.91992796908014
-1.15,0.96198,3.91992796908014
-1.1,0.96266,3.91992796908014
-1.05,0.96335,3.91992796908014
-1,0.964,3.91992796908014
-0.95,0.96468,3.91992796908014
-0.9,0.96524,3.91992796908014
-0.85,0.96591,3.91992796908014
-0.8,0.9665,3.91992796908014
-0.75,0.96721,3.91992796908014
-0.7,0.96775,3.91992796908014
-0.65,0.96833,3.91992796908014
-0.6,0.96879,3.91992796908014
-0.55,0.96936,3.91992796908014
-0.5,0.96982,3.91992796908014
-0.45,0.97014,3.91992796908014
-0.4,0.97056,3.91992796908014
-0.35,0.97089,3.91992796908014
-0.3,0.97123,3.91992796908014
-0.25,0.9715,3.91992796908014
-0.2,0.97181,3.91992796908014
-0.15,0.97201,3.91992796908014
-0.0999999999999996,0.97209,3.91992796908014
-0.0499999999999998,0.97238,3.91992796908014
0,0.9723,3.91992796908014


==> AG_rho_70.csv <==
theta2,lower,upper
-10,-1.95996398454005,1.95996398454005
-9.9,-1.95996398454005,1.95996398454005
-9.8,-1.95996398454005,1.95996398454005
-9.7,-1.95996398454005,1.95996398454005
-9.6,-1.95996398454005,1.95996398454005
-9.5,-1.95996398454005,1.95996398454005
-9.4,-1.95996398454005,1.95996398454005
-9.3,-1.95996398454005,1.95996398454005
-9.2,-1.95996398454005,1.95996398454005
-9.1,-1.95996398454005,1.95996398454005
-9,-1.95996398454005,1.95996398454005
-8.9,-1.95996398454005,1.95996398454005
-8.8,-1.95996398454005,1.95996398454005
-8.7,-1.95996398454005,1.95996398454005
-8.6,-1.95996398454005,1.95996398454005
-8.5,-1.95996398454005,1.95996398454005
-8.4,-1.95996398454005,1.95996398454005
-8.3,-1.95996398454005,1.95996398454005
-8.2,-1.95996398454005,1.95996398454005
-8.1,-1.95996398454005,1.95996398454005
-8,-1.95996398454005,1.95996398454005
-7.9,-1.95996398454005,1.95996398454005
-7.8,-1.95996398454005,1.95996398454005
-7.7,-1.95996398454005,1.95996398454005
-7.6,-1.95996398454005,1.95996398454005
-7.5,-1.95996398454005,1.95996398454005
-7.4,-1.95996398454005,1.95996398454005
-7.3,-1.95996398454005,1.95996398454005
-7.2,-1.95996398454005,1.95996398454005
-7.1,-1.95996398454005,1.95996398454005
-7,-1.95996398454005,1.95996398454005
-6.9,-1.95996398454005,1.95996398454005
-6.8,-1.95996398454005,1.95996398454005
-6.7,-1.95996398454005,1.95996398454005
-6.6,-1.95996398454005,1.95996398454005
-6.5,-1.95996398454005,1.95996398454005
-6.4,-1.95996398454005,1.95996398454005
-6.3,-1.95996398454005,1.95996398454005
-6.2,-1.95996398454005,1.95996398454005
-6.1,-1.95996398454005,1.95996398454005
-6,-1.95996398454005,1.95996398454005
-5.9,-1.95996398454005,1.95996398454005
-5.8,-1.95996398454005,1.95996398454005
-5.7,-1.95996398454005,1.95996398454005
-5.6,-1.95996398454005,1.95996398454005
-5.5,-1.95996398454005,1.95996398454005
-5.4,-1.95996398454005,1.95996398454005
-5.3,-1.95996398454005,1.95996398454005
-5.2,-1.95996398454005,1.95996398454005
-5.1,-1.95996398454005,1.95996398454005
-5,-1.95996398454005,1.95996398454005
-4.9,-1.95996398454005,1.95996398454005
-4.8,-1.95996398454005,1.95996398454005
-4.7,-1.95996398454005,1.95996398454005
-4.6,-1.95996398454005,1.95996398454005
-4.5,-1.95996398454005,1.95996398454005
-4.4,-1.95996398454005,1.95996398454005
-4.3,-1.95996398454005,1.95996398454005
-4.2,-1.95996398454005,1.95996398454005
-4.1,-1.95996398454005,1.95996398454005
-4,-1.95996398454005,1.95996398454005
-3.9,-1.95996398454005,1.95996398454005
-3.8,-1.95996398454005,1.95996398454005
-3.7,-1.95996398454005,1.95996398454005
-3.6,-1.95996398454005,1.95996398454005
-3.5,-1.95996398454005,1.95996398454005
-3.4,-1.95996398454005,1.95996398454005
-3.3,-1.95996398454005,1.95996398454005
-3.2,-1.95996398454005,1.95996398454005
-3.1,-1.95996398454005,1.95996398454005
-3,-1.95996398454005,1.95996398454005
-2.9,-1.95996398454005,1.95996398454005
-2.8,-1.95996398454005,1.95996398454005
-2.7,-1.95996398454005,1.95996398454005
-2.6,-1.95996398454005,1.95996398454005
-2.5,-1.95996398454005,1.95996398454005
-2.4,-1.95996398454005,1.95996398454005
-2.3,-1.95996398454005,1.95996398454005
-2.2,-1.95996398454005,1.95996398454005
-2.1,-1.95996398454005,1.95996398454005
-2,-1.95996398454005,1.95996398454005
-1.9,-1.95996398454005,1.95996398454005
-1.8,-1.95996398454005,1.95996398454005
-1.7,-1.95996398454005,1.95996398454005
-1.6,-1.95996398454005,1.95996398454005
-1.5,-1.95996398454005,1.95996398454005
-1.4,-1.95996398454005,1.95996398454005
-1.3,-1.95996398454005,1.95996398454005
-1.2,-1.95996398454005,1.95996398454005
-1.1,-1.95996398454005,1.95996398454005
-1,-1.95996398454005,1.95996398454005
-0.9,-1.95996398454005,1.95996398454005
-0.800000000000001,-1.95996398454005,1.95996398454005
-0.699999999999999,-1.95996398454005,1.95996398454005
-0.6,-1.95996398454005,1.95996398454005
-0.5,-1.95996398454005,1.95996398454005
-0.4,-1.95996398454005,1.95996398454005
-0.300000000000001,-1.95996398454005,1.95996398454005
-0.199999999999999,-1.95996398454005,1.95996398454005
-0.0999999999999996,-1.95996398454005,1.95996398454005
0,-1.95996398454005,1.95996398454005
0.0999999999999996,-2.02996398454005,1.88996398454005
0.199999999999999,-2.09996398454005,1.81996398454005
0.300000000000001,-2.16996398454005,1.74996398454005
0.4,-2.23996398454005,1.67996398454005
0.5,-2.30996398454005,1.60996398454005
0.6,-2.37996398454005,1.53996398454005
0.699999999999999,-2.44996398454005,1.46996398454005
0.800000000000001,-2.51996398454005,1.39996398454005
0.9,-2.58996398454005,1.32996398454005
1,-2.65996398454005,1.25996398454005
1.1,-2.72996398454005,1.18996398454005
1.2,-2.79996398454005,1.11996398454005
1.3,-2.86996398454005,1.04996398454005
1.4,-2.93996398454005,0.979963984540054
1.5,-3.00996398454005,0.909963984540054
1.6,-3.07996398454005,0.839963984540054
1.7,-3.14996398454005,0.769963984540055
1.8,-3.21996398454005,0.699963984540054
1.9,-3.28996398454005,0.629963984540054
2,-3.35996398454005,0.559963984540054
2.1,-3.42996398454005,0.489963984540054
2.2,-3.49996398454005,0.419963984540055
2.3,-3.56996398454005,0.349963984540054
2.4,-3.63996398454005,0.279963984540054
2.5,-3.70996398454005,0.209963984540054
2.6,-3.77996398454005,0.139963984540054
2.7,-3.84996398454005,0.0699639845400546
2.8,-3.91996398454005,-3.60154599463591e-05
2.9,-3.98996398454005,-0.0700360154599462
3,-4.05996398454005,-0.140036015459946
3.1,-4.12996398454005,-0.210036015459945
3.2,-4.19996398454005,-0.280036015459945
3.3,-4.26996398454005,-0.350036015459946
3.4,-4.33996398454005,-0.420036015459946
3.5,-4.40996398454005,-0.490036015459946
3.6,-4.47996398454005,-0.560036015459946
3.7,-4.54996398454005,-0.630036015459945
3.8,-4.61996398454005,-0.700036015459946
3.9,-4.68996398454005,-0.770036015459946
4,-4.75996398454005,-0.840036015459946
4.1,-4.82996398454005,-0.910036015459946
4.2,-4.89996398454005,-0.980036015459945
4.3,-4.96996398454005,-1.05003601545995
4.4,-5.03996398454005,-1.12003601545995
4.5,-5.10996398454005,-1.19003601545995
4.6,-5.17996398454005,-1.26003601545995
4.7,-5.24996398454005,-1.33003601545995
4.8,-5.31996398454005,-1.40003601545995
4.9,-5.38996398454005,-1.47003601545995
5,-5.45996398454005,-1.54003601545995
5.1,-5.52996398454005,-1.61003601545995
5.2,-5.59996398454005,-1.68003601545995
5.3,-5.66996398454005,-1.75003601545995
5.4,-5.73996398454005,-1.82003601545995
5.5,-5.80996398454005,-1.89003601545995
5.6,-5.87996398454005,-1.96003601545995
5.7,-5.94996398454005,-2.03003601545995
5.8,-6.01996398454005,-2.10003601545995
5.9,-6.08996398454005,-2.17003601545995
6,-6.15996398454005,-2.24003601545995


==> EICI_CP_AL_rho_70.csv <==
theta2,CP,AL
-5,0.00148,2.79938850362292
-4.95,0.00185,2.79938850362292
-4.9,0.00217,2.79938850362292
-4.85,0.00254,2.79938850362292
-4.8,0.00289,2.79938850362292
-4.75,0.00323,2.79938850362292
-4.7,0.00388,2.79938850362292
-4.65,0.0044,2.79938850362292
-4.6,0.00523,2.79938850362292
-4.55,0.0061,2.79938850362292
-4.5,0.00715,2.79938850362292
-4.45,0.00818,2.79938850362292
-4.4,0.00932,2.79938850362292
-4.35,0.01076,2.79938850362292
-4.3,0.01202,2.79938850362292
-4.25,0.01349,2.79938850362292
-4.2,0.01554,2.79938850362292
-4.15,0.01752,2.79938850362292
-4.1,0.01967,2.79938850362292
-4.05,0.02229,2.79938850362292
-4,0.02451,2.79938850362292
-3.95,0.02772,2.79938850362292
-3.9,0.03114,2.79938850362292
-3.85,0.03448,2.79938850362292
-3.8,0.0386,2.79938850362292
-3.75,0.04305,2.79938850362292
-3.7,0.04745,2.79938850362292
-3.65,0.05271,2.79938850362292
-3.6,0.05825,2.79938850362292
-3.55,0.06447,2.79938850362292
-3.5,0.07085,2.79938850362292
-3.45,0.07765,2.79938850362292
-3.4,0.08552,2.79938850362292
-3.35,0.09271,2.79938850362292
-3.3,0.10156,2.79938850362292
-3.25,0.10983,2.79938850362292
-3.2,0.11954,2.79938850362292
-3.15,0.12973,2.79938850362292
-3.1,0.13997,2.79938850362292
-3.05,0.15104,2.79938850362292
-3,0.16254,2.79938850362292
-2.95,0.17484,2.79938850362292
-2.9,0.18837,2.79938850362292
-2.85,0.20161,2.79938850362292
-2.8,0.21501,2.79938850362292
-2.75,0.22949,2.79938850362292
-2.7,0.24469,2.79938850362292
-2.65,0.26049,2.79938850362292
-2.6,0.2768,2.79938850362292
-2.55,0.29366,2.79938850362292
-2.5,0.31036,2.79938850362292
-2.45,0.32717,2.79938850362292
-2.4,0.34582,2.79938850362292
-2.35,0.36338,2.79938850362292
-2.3,0.38245,2.79938850362292
-2.25,0.40134,2.79938850362292
-2.2,0.41941,2.79938850362292
-2.15,0.43906,2.79938850362292
-2.1,0.45857,2.79938850362292
-2.05,0.47862,2.79938850362292
-2,0.49768,2.79938850362292
-1.95,0.51748,2.79938850362292
-1.9,0.53628,2.79938850362292
-1.85,0.55619,2.79938850362292
-1.8,0.57538,2.79938850362292
-1.75,0.59425,2.79938850362292
-1.7,0.61338,2.79938850362292
-1.65,0.63165,2.79938850362292
-1.6,0.64979,2.79938850362292
-1.55,0.66734,2.79938850362292
-1.5,0.68507,2.79938850362292
-1.45,0.70269,2.79938850362292
-1.4,0.71892,2.79938850362292
-1.35,0.73539,2.79938850362292
-1.3,0.75124,2.79938850362292
-1.25,0.7661,2.79938850362292
-1.2,0.7812,2.79938850362292
-1.15,0.79551,2.79938850362292
-1.1,0.80884,2.79938850362292
-1.05,0.82219,2.79938850362292
-1,0.83494,2.79938850362292
-0.95,0.84562,2.79938850362292
-0.9,0.85737,2.79938850362292
-0.85,0.8674,2.79938850362292
-0.8,0.87675,2.79938850362292
-0.75,0.88566,2.79938850362292
-0.7,0.8946,2.79938850362292
-0.65,0.90168,2.79938850362292
-0.6,0.90917,2.79938850362292
-0.55,0.91579,2.79938850362292
-0.5,0.92177,2.79938850362292
-0.45,0.92726,2.79938850362292
-0.4,0.93233,2.79938850362292
-0.35,0.93671,2.79938850362292
-0.3,0.94063,2.79938850362292
-0.25,0.944,2.79938850362292
-0.2,0.94609,2.79938850362292
-0.15,0.94814,2.79938850362292
-0.0999999999999996,0.94943,2.79938850362292
-0.0499999999999998,0.95008,2.79938850362292
0,0.95059,2.79938850362292


==> EICI_rho_70.csv <==
theta2,lower,upper
-10,5.60030574818855,8.39969425181145
-9.9,5.53030574818855,8.32969425181145
-9.8,5.46030574818855,8.25969425181145
-9.7,5.39030574818855,8.18969425181145
-9.6,5.32030574818855,8.11969425181145
-9.5,5.25030574818855,8.04969425181145
-9.4,5.18030574818855,7.97969425181145
-9.3,5.11030574818855,7.90969425181145
-9.2,5.04030574818855,7.83969425181145
-9.1,4.97030574818855,7.76969425181145
-9,4.90030574818855,7.69969425181145
-8.9,4.83030574818855,7.62969425181145
-8.8,4.76030574818855,7.55969425181145
-8.7,4.69030574818855,7.48969425181144
-8.6,4.62030574818855,7.41969425181145
-8.5,4.55030574818855,7.34969425181145
-8.4,4.48030574818855,7.27969425181145
-8.3,4.41030574818855,7.20969425181145
-8.2,4.34030574818855,7.13969425181145
-8.1,4.27030574818855,7.06969425181144
-8,4.20030574818855,6.99969425181145
-7.9,4.13030574818855,6.92969425181145
-7.8,4.06030574818855,6.85969425181145
-7.7,3.99030574818855,6.78969425181145
-7.6,3.92030574818855,6.71969425181145
-7.5,3.85030574818855,6.64969425181145
-7.4,3.78030574818855,6.57969425181145
-7.3,3.71030574818855,6.50969425181145
-7.2,3.64030574818855,6.43969425181145
-7.1,3.57030574818855,6.36969425181145
-7,3.50030574818855,6.29969425181145
-6.9,3.43030574818855,6.22969425181145
-6.8,3.36030574818855,6.15969425181145
-6.7,3.29030574818855,6.08969425181145
-6.6,3.22030574818855,6.01969425181145
-6.5,3.15030574818855,5.94969425181145
-6.4,3.08030574818855,5.87969425181145
-6.3,3.01030574818855,5.80969425181144
-6.2,2.94030574818855,5.73969425181145
-6.1,2.87030574818855,5.66969425181145
-6,2.80030574818855,5.59969425181145
-5.9,2.73030574818855,5.52969425181145
-5.8,2.66030574818855,5.45969425181145
-5.7,2.59030574818855,5.38969425181145
-5.6,2.52030574818855,5.31969425181145
-5.5,2.45030574818855,5.24969425181145
-5.4,2.38030574818855,5.17969425181145
-5.3,2.31030574818855,5.10969425181145
-5.2,2.24030574818855,5.03969425181145
-5.1,2.17030574818855,4.96969425181145
-5,2.10030574818855,4.89969425181145
-4.9,2.03030574818855,4.82969425181145
-4.8,1.96030574818855,4.75969425181145
-4.7,1.89030574818855,4.68969425181145
-4.6,1.82030574818855,4.61969425181145
-4.5,1.75030574818855,4.54969425181145
-4.4,1.68030574818855,4.47969425181145
-4.3,1.61030574818855,4.40969425181145
-4.2,1.54030574818855,4.33969425181145
-4.1,1.47030574818855,4.26969425181145
-4,1.40030574818855,4.19969425181145
-3.9,1.33030574818855,4.12969425181145
-3.8,1.26030574818855,4.05969425181145
-3.7,1.19030574818855,3.98969425181145
-3.6,1.12030574818855,3.91969425181145
-3.5,1.05030574818855,3.84969425181145
-3.4,0.980305748188554,3.77969425181145
-3.3,0.910305748188553,3.70969425181145
-3.2,0.840305748188554,3.63969425181145
-3.1,0.770305748188553,3.56969425181145
-3,0.700305748188554,3.49969425181145
-2.9,0.630305748188554,3.42969425181145
-2.8,0.560305748188554,3.35969425181145
-2.7,0.490305748188554,3.28969425181145
-2.6,0.420305748188553,3.21969425181145
-2.5,0.350305748188554,3.14969425181145
-2.4,0.280305748188554,3.07969425181145
-2.3,0.210305748188554,3.00969425181145
-2.2,0.140305748188554,2.93969425181145
-2.1,0.0703057481885536,2.86969425181145
-2,0.000305748188553778,2.79969425181145
-1.9,-0.0696942518114461,2.72969425181145
-1.8,-0.139694251811446,2.65969425181145
-1.7,-0.209694251811447,2.58969425181145
-1.6,-0.279694251811446,2.51969425181145
-1.5,-0.349694251811446,2.44969425181145
-1.4,-0.419694251811446,2.37969425181145
-1.3,-0.489694251811446,2.30969425181145
-1.2,-0.559694251811447,2.23969425181145
-1.1,-0.629694251811446,2.16969425181145
-1,-0.699694251811446,2.09969425181145
-0.9,-0.769694251811446,2.02969425181145
-0.800000000000001,-0.839694251811446,1.95969425181145
-0.699999999999999,-0.909694251811447,1.88969425181145
-0.6,-0.979694251811446,1.81969425181145
-0.5,-1.04969425181145,1.74969425181145
-0.4,-1.11969425181145,1.67969425181145
-0.300000000000001,-1.18969425181145,1.60969425181145
-0.199999999999999,-1.25969425181145,1.53969425181145
-0.0999999999999996,-1.32969425181145,1.46969425181145
0,-1.39969425181145,1.39969425181145
0.0999999999999996,-1.46969425181145,1.32969425181145
0.199999999999999,-1.53969425181145,1.25969425181145
0.300000000000001,-1.60969425181145,1.18969425181145
0.4,-1.67969425181145,1.11969425181145
0.5,-1.74969425181145,1.04969425181145
0.6,-1.81969425181145,0.979694251811446
0.699999999999999,-1.88969425181145,0.909694251811447
0.800000000000001,-1.95969425181145,0.839694251811446
0.9,-2.02969425181145,0.769694251811446
1,-2.09969425181145,0.699694251811446
1.1,-2.16969425181145,0.629694251811446
1.2,-2.23969425181145,0.559694251811447
1.3,-2.30969425181145,0.489694251811446
1.4,-2.37969425181145,0.419694251811446
1.5,-2.44969425181145,0.349694251811446
1.6,-2.51969425181145,0.279694251811446
1.7,-2.58969425181145,0.209694251811447
1.8,-2.65969425181145,0.139694251811446
1.9,-2.72969425181145,0.0696942518114461
2,-2.79969425181145,-0.000305748188553778
2.1,-2.86969425181145,-0.0703057481885536
2.2,-2.93969425181145,-0.140305748188553
2.3,-3.00969425181145,-0.210305748188554
2.4,-3.07969425181145,-0.280305748188554
2.5,-3.14969425181145,-0.350305748188554
2.6,-3.21969425181145,-0.420305748188553
2.7,-3.28969425181145,-0.490305748188553
2.8,-3.35969425181145,-0.560305748188554
2.9,-3.42969425181145,-0.630305748188554
3,-3.49969425181145,-0.700305748188554
3.1,-3.56969425181145,-0.770305748188553
3.2,-3.63969425181145,-0.840305748188553
3.3,-3.70969425181145,-0.910305748188554
3.4,-3.77969425181145,-0.980305748188554
3.5,-3.84969425181145,-1.05030574818855
3.6,-3.91969425181145,-1.12030574818855
3.7,-3.98969425181145,-1.19030574818855
3.8,-4.05969425181145,-1.26030574818855
3.9,-4.12969425181145,-1.33030574818855
4,-4.19969425181145,-1.40030574818855
4.1,-4.26969425181145,-1.47030574818855
4.2,-4.33969425181145,-1.54030574818855
4.3,-4.40969425181145,-1.61030574818855
4.4,-4.47969425181145,-1.68030574818855
4.5,-4.54969425181145,-1.75030574818855
4.6,-4.61969425181145,-1.82030574818855
4.7,-4.68969425181145,-1.89030574818855
4.8,-4.75969425181145,-1.96030574818855
4.9,-4.82969425181145,-2.03030574818855
5,-4.89969425181145,-2.10030574818855
5.1,-4.96969425181145,-2.17030574818855
5.2,-5.03969425181145,-2.24030574818855
5.3,-5.10969425181145,-2.31030574818855
5.4,-5.17969425181145,-2.38030574818855
5.5,-5.24969425181145,-2.45030574818855
5.6,-5.31969425181145,-2.52030574818855
5.7,-5.38969425181145,-2.59030574818855
5.8,-5.45969425181145,-2.66030574818855
5.9,-5.52969425181145,-2.73030574818855
6,-5.59969425181145,-2.80030574818855


==> EMW_CP_AL_rho_70.csv <==
theta2,CP,AL
-5,0.95166,3.94098559169538
-4.95,0.95168,3.94019196303449
-4.9,0.95174,3.93932976122796
-4.85,0.9518,3.93834151834804
-4.8,0.95182,3.93736001680913
-4.75,0.95185,3.93625363816083
-4.7,0.95193,3.93506662245339
-4.65,0.95193,3.93379274668111
-4.6,0.95207,3.93243875163956
-4.55,0.95204,3.93102286509221
-4.5,0.95208,3.92945050950456
-4.45,0.95204,3.92784977374102
-4.4,0.95212,3.92609366071643
-4.35,0.95209,3.92429855815633
-4.3,0.95205,3.92235677507435
-4.25,0.95216,3.92036556325812
-4.2,0.95215,3.91823719064019
-4.15,0.9522,3.91604529044152
-4.1,0.9522,3.91372535905602
-4.05,0.95228,3.91130674535398
-4,0.95223,3.90876104917804
-3.95,0.95225,3.9061248868222
-3.9,0.95216,3.90338020501129
-3.85,0.95227,3.90055252498534
-3.8,0.95231,3.89758711744051
-3.75,0.95228,3.89456634254096
-3.7,0.95235,3.89141287765179
-3.65,0.95228,3.88822156975269
-3.6,0.95232,3.88488131225392
-3.55,0.9523,3.88154424213191
-3.5,0.95225,3.87807116182934
-3.45,0.95231,3.87457196101469
-3.4,0.95225,3.87098327644712
-3.35,0.95223,3.86738487693406
-3.3,0.95223,3.86368626555059
-3.25,0.95218,3.86001936417204
-3.2,0.95217,3.85628640289826
-3.15,0.95218,3.85255092999533
-3.1,0.95219,3.84881288361051
-3.05,0.9521,3.84505956330414
-3,0.95217,3.84132897329363
-2.95,0.95207,3.83759921653483
-2.9,0.95202,3.83391461944884
-2.85,0.95213,3.83023398822727
-2.8,0.95189,3.82662443310573
-2.75,0.95196,3.82302158775582
-2.7,0.95196,3.81950003723535
-2.65,0.952,3.81600276383284
-2.6,0.95187,3.81258279287796
-2.55,0.95184,3.80920522724274
-2.5,0.95187,3.80589771847817
-2.45,0.95188,3.80265002115258
-2.4,0.95184,3.79945459086448
-2.35,0.95172,3.79633885485317
-2.3,0.95164,3.79324781103225
-2.25,0.95148,3.79025397683065
-2.2,0.95153,3.78725778751364
-2.15,0.95148,3.78436389528075
-2.1,0.9514,3.78144480690977
-2.05,0.95144,3.77861979588088
-2,0.95125,3.77575637944934
-1.95,0.95139,3.77296361509364
-1.9,0.95129,3.77012662771586
-1.85,0.95117,3.76732503461653
-1.8,0.95132,3.76447654211457
-1.75,0.9512,3.76162516173924
-1.7,0.95135,3.75871962831217
-1.65,0.95141,3.75577784148787
-1.6,0.9514,3.7527692958777
-1.55,0.95165,3.74970029718854
-1.5,0.9517,3.74654354868285
-1.45,0.95185,3.74331409104893
-1.4,0.95212,3.73996999426535
-1.35,0.95222,3.73655066747767
-1.3,0.95239,3.73298881556222
-1.25,0.95263,3.72935523377623
-1.2,0.95299,3.72555512044233
-1.15,0.95335,3.72168995816308
-1.1,0.95363,3.71764131353975
-1.05,0.95403,3.71353643483629
-1,0.95461,3.70924023375274
-0.95,0.95483,3.70489771486793
-0.9,0.95502,3.70036300262279
-0.85,0.95525,3.69579777406739
-0.8,0.95534,3.69104475884968
-0.75,0.95553,3.68628122423559
-0.7,0.95571,3.68134043563031
-0.65,0.95583,3.6764137574911
-0.6,0.95599,3.67132378942649
-0.55,0.95594,3.66627805323531
-0.5,0.95593,3.66108557690683
-0.45,0.95599,3.65597207642853
-0.4,0.95554,3.65073131644877
-0.35,0.9555,3.64560661534636
-0.3,0.95505,3.64037846458401
-0.25,0.95485,3.63530252178881
-0.2,0.95437,3.630152873769
-0.15,0.95378,3.62518739249638
-0.0999999999999996,0.9532,3.62018466927843
-0.0499999999999998,0.95262,3.61539166404788
0,0.95167,3.61060395850889


==> EMW_rho_70.csv <==
theta2,lower,upper
-10,-1.96,1.96
-9.9,-1.96,1.96
-9.8,-1.96,1.96
-9.7,-1.96,1.96
-9.6,-1.96,1.96
-9.5,-1.96,1.96
-9.4,-1.96,1.96
-9.3,-1.96,1.96
-9.2,-1.96,1.96
-9.1,-1.96,1.96
-9,-1.96,1.96
-8.9,-1.96,1.96
-8.8,-1.96,1.96
-8.7,-1.96,1.96
-8.6,-1.96,1.96
-8.5,-1.96,1.96
-8.4,-1.96,1.96
-8.3,-1.96,1.96
-8.2,-1.96,1.96
-8.1,-1.96,1.96
-8,-1.96,1.96
-7.9,-1.96,1.96
-7.8,-1.96,1.96
-7.7,-1.96,1.96
-7.6,-1.96,1.96
-7.5,-1.96,1.96
-7.4,-1.96,1.96
-7.3,-1.96,1.96
-7.2,-1.96,1.96
-7.1,-1.96,1.96
-7,-1.96,1.96
-6.9,-1.96,1.96
-6.8,-1.96,1.96
-6.7,-1.96,1.96
-6.6,-1.96,1.96
-6.5,-1.96,1.96
-6.4,-1.96,1.96
-6.3,-1.96,1.96
-6.2,-1.96,1.96
-6.1,-1.96,1.96
-6,-2.03383839494865,1.98624618345113
-5.9,-2.02518190954455,1.98623299474152
-5.8,-2.01631481155784,1.9857859895571
-5.7,-2.00743688308332,1.98491945450989
-5.6,-1.99876463054186,1.9836615476226
-5.5,-1.99052104367265,1.98205769263845
-5.4,-1.98292195746826,1.98017360610939
-5.3,-1.97616082532247,1.97809713371068
-5.2,-1.97039431335481,1.97593809368702
-5.1,-1.96573109781256,1.97382537910802
-5,-1.96222557056706,1.97190065039281
-4.9,-1.95987707927281,1.97030808370889
-4.8,-1.95863423403739,1.96917990561137
-4.7,-1.95840303004729,1.96861795890225
-4.6,-1.95905720654987,1.96867242986863
-4.5,-1.9604493354009,1.96932014712558
-4.4,-1.96242144820642,1.97044631679704
-4.3,-1.96481440261156,1.97183460442404
-4.2,-1.96747554007995,1.97317025496584
-4.1,-1.97026444959232,1.97405878971164
-4,-1.97305682430167,1.97405894174904
-3.9,-1.97574650807512,1.97272430781561
-3.8,-1.97824590909799,1.96964570642121
-3.7,-1.98048503439318,1.9644866890575
-3.6,-1.98240948437094,1.95700764799123
-3.5,-1.98397783679263,1.94707783444056
-3.4,-1.98515892805966,1.93467765644573
-3.3,-1.98592958264347,1.91989508597369
-3.2,-1.98627332539755,1.90292004735292
-3.1,-1.98618052005161,1.88403991383965
-3,-1.98565020370423,1.86363829219532
-2.9,-1.98469363337693,1.84219844176983
-2.8,-1.98333923469543,1.82031197835569
-2.7,-1.98163826115843,1.7986927093121
-2.6,-1.97967007211348,1.77819395727557
-2.5,-1.97754559526939,1.75982441101451
-2.4,-1.97540738704278,1.7447503036149
-2.3,-1.9734249127992,1.73425750680965
-2.2,-1.97178437926204,1.72962461749593
-2.1,-1.97067364926794,1.73183951752122
-2,-1.97026418173151,1.74112855906571
-1.9,-1.97069306295233,1.75644574372338
-1.8,-1.97204851675477,1.7753367476692
-1.7,-1.97436159229104,1.79452991730413
-1.6,-1.97760529021727,1.81096551223759
-1.5,-1.9817007903374,1.8225324367174
-1.4,-1.9865292644204,1.82818563084134
-1.3,-1.99194728171642,1.82767881437207
-1.2,-1.9978039855781,1.82123422059576
-1.1,-2.00395878125298,1.80929681337473
-1,-2.01029894640627,1.79238755090509
-0.9,-2.01675714833455,1.77102701135664
-0.800000000000001,-2.02332918795189,1.74570041669261
-0.699999999999999,-2.03009226741257,1.71684467459241
-0.6,-2.03722352430136,1.68484629462905
-0.5,-2.04501726286658,1.65004423682822
-0.4,-2.05389709149131,1.61273467349568
-0.300000000000001,-2.06441635473044,1.57317619769636
-0.199999999999999,-2.07723819152105,1.5315948100567
-0.0999999999999996,-2.09308793113355,1.48818841551647
0,-2.11267802315957,1.44313075578517
0.0999999999999996,-2.1366185010912,1.39657479262924
0.199999999999999,-2.16533717861471,1.34865559403531
0.300000000000001,-2.19903396298217,1.29949278661268
0.4,-2.23768036909736,1.24919263698924
0.5,-2.28105717132373,1.19784981929961
0.6,-2.32881185199618,1.14554891854885
0.699999999999999,-2.38051736212111,1.09236571225359
0.800000000000001,-2.43572054672696,1.03836826600624
0.9,-2.49397621896901,0.983617872715077
1,-2.55486789600103,0.928169860267948
1.1,-2.61801831244919,0.872074288181834
1.2,-2.68309303722101,0.815376550329132
1.3,-2.74979990157763,0.758117897966688
1.4,-2.8178861547828,0.700335894933417
1.5,-2.88713458304617,0.64206481493856
1.6,-2.95735933090233,0.583335989260517
1.7,-3.02840183439805,0.5241781118531
1.8,-3.10012707022926,0.464617507761328
1.9,-3.17242020390081,0.404678369840541
2,-3.24518365236424,0.344382968016929
2.1,-3.31833454142193,0.283751834697016
2.2,-3.39180252197414,0.222803929405881
2.3,-3.46552790361136,0.161556785290952
2.4,-3.53946006414796,0.100026639755203
2.5,-3.6135560965712,0.0382285511686217
2.6,-3.68777965891632,-0.0238234966599978
2.7,-3.76209999689596,-0.0861165007952929
2.8,-3.83649111325977,-0.148638355009161
2.9,-3.91093106163521,-0.211377774038346
3,-3.98540134592864,-0.274324225309137
3.1,-4.05988640924711,-0.337467867293645
3.2,-4.13437319876567,-0.40079949376645
3.3,-4.20885079505854,-0.464310483320137
3.4,-4.28331009618362,-0.527992753576218
3.5,-4.3577435483045,-0.591838719595096
3.6,-4.43214491589432,-0.655841256047346
3.7,-4.50650908562874,-0.719993662759485
3.8,-4.58083189897085,-0.784289633291691
3.9,-4.65511000920762,-0.848723226243848
4,-4.72934075933579,-0.913288839020133
4.1,-4.80352207773568,-0.977981183812204
4.2,-4.87765238902838,-1.0427952655871
4.3,-4.95173053789885,-1.1077263618891
4.4,-5.02575572399653,-1.17277000428497
4.5,-5.09972744630326,-1.2379219613
4.6,-5.17364545559564,-1.30317822270804
4.7,-5.24750971383001,-1.36853498505272
4.8,-5.32132035944994,-1.43398863828976
4.9,-5.39507767776164,-1.49953575345074
5,-5.46878207564738,-1.56517307123934
5.1,-5.54243405999259,-1.63089749147897
5.2,-5.6160342192931,-1.69670606333936
5.3,-5.6895832079856,-1.76259597627581
5.4,-5.76308173311082,-1.82856455162184
5.5,-5.83653054297459,-1.89460923478094
5.6,-5.90993041752051,-1.96072758796863
5.7,-5.98328216016858,-2.02691728346
5.8,-6.05658659090968,-2.09317609730261
5.9,-6.1298445404755,-2.15950190345754
6,-6.20305684542949,-2.22589266833535


==> IICI_CP_AL_rho_70.csv <==
theta2,CP,AL
-5,0.95032,3.91992796908014
-4.95,0.95032,3.91992796446068
-4.9,0.95032,3.91992796715801
-4.85,0.95032,3.91992676219541
-4.8,0.95032,3.91992746002914
-4.75,0.95032,3.91992466406368
-4.7,0.95032,3.9199247973381
-4.65,0.95032,3.91992100558078
-4.6,0.95032,3.91991996234783
-4.55,0.95032,3.91991527979251
-4.5,0.95032,3.91991382368864
-4.45,0.95032,3.91990630076071
-4.4,0.95032,3.91990361239949
-4.35,0.95032,3.91989329751541
-4.3,0.95032,3.91988731455197
-4.25,0.95032,3.91987249760977
-4.2,0.95032,3.91986556416058
-4.15,0.95032,3.91984327298402
-4.1,0.95032,3.91983432310084
-4.05,0.95032,3.91980641532632
-4,0.95032,3.91978987982424
-3.95,0.95032,3.91975497782082
-3.9,0.95032,3.91972635909653
-3.85,0.95032,3.91968364447016
-3.8,0.95032,3.91963280111036
-3.75,0.95032,3.9195770996528
-3.7,0.95032,3.919507533906
-3.65,0.95032,3.91942732044225
-3.6,0.95032,3.91934183974162
-3.55,0.95032,3.91923637074847
-3.5,0.95032,3.91912186564037
-3.45,0.95032,3.91898725436006
-3.4,0.95032,3.91883246571811
-3.35,0.95032,3.91865243619278
-3.3,0.95032,3.9184492622927
-3.25,0.95032,3.91821025572639
-3.2,0.95032,3.91794243533955
-3.15,0.95032,3.91761819632787
-3.1,0.95032,3.91728416222966
-3.05,0.95032,3.91685376923957
-3,0.95032,3.91641993754438
-2.95,0.95032,3.91587773124615
-2.9,0.95032,3.9153243090146
-2.85,0.95032,3.91465420329179
-2.8,0.95032,3.91393418950127
-2.75,0.95032,3.91310024775986
-2.7,0.95032,3.91219659548029
-2.65,0.95034,3.91114091699059
-2.6,0.95033,3.910031847928
-2.55,0.95037,3.90868982251372
-2.5,0.95036,3.90732376865609
-2.45,0.95039,3.90566392891881
-2.4,0.95042,3.90395048947679
-2.35,0.95041,3.90192232117929
-2.3,0.95043,3.89982043905681
-2.25,0.95044,3.89736008548342
-2.2,0.95044,3.894810930288
-2.15,0.9505,3.89188553897082
-2.1,0.9505,3.88881603374172
-2.05,0.95056,3.88536105464535
-2,0.95064,3.88166232214773
-1.95,0.95072,3.87761000390802
-1.9,0.95074,3.87322225753355
-1.85,0.95076,3.86842278798626
-1.8,0.95083,3.86330065151088
-1.75,0.95091,3.8577152718187
-1.7,0.95104,3.85172484968607
-1.65,0.9511,3.84532424188569
-1.6,0.95132,3.83840798191967
-1.55,0.95149,3.83109958703045
-1.5,0.95159,3.82319877281611
-1.45,0.95193,3.81491664554646
-1.4,0.95211,3.80597737143812
-1.35,0.95229,3.7966723580348
-1.3,0.95259,3.78664085997124
-1.25,0.95276,3.77624532592514
-1.2,0.95302,3.76512782731224
-1.15,0.95335,3.75359818531287
-1.1,0.95355,3.74141357905981
-1.05,0.95389,3.72876416910063
-1,0.95413,3.71545546737571
-0.95,0.95443,3.70170595102799
-0.9,0.95475,3.68731735094799
-0.85,0.95496,3.67248414090748
-0.8,0.95526,3.65705372109451
-0.75,0.95561,3.64117789418399
-0.7,0.95586,3.62471027766472
-0.65,0.95603,3.60791679757979
-0.6,0.95629,3.59046024742957
-0.55,0.95651,3.57281650595474
-0.5,0.95641,3.5544952271303
-0.45,0.95634,3.53613211479418
-0.4,0.95646,3.51712122775742
-0.35,0.95599,3.49809629489247
-0.3,0.95582,3.47855577963905
-0.25,0.95539,3.45904815030196
-0.2,0.95465,3.439085961576
-0.15,0.95406,3.41924728241235
-0.0999999999999996,0.95268,3.3990556002386
-0.0499999999999998,0.95147,3.37898116654675
0,0.95037,3.35873054249233


==> IICI_rho_70.csv <==
theta2,lower,upper
-10,-1.95996398454005,1.95996398454005
-9.9,-1.95996398454005,1.95996398454005
-9.8,-1.95996398454005,1.95996398454005
-9.7,-1.95996398454005,1.95996398454005
-9.6,-1.95996398454005,1.95996398454005
-9.5,-1.95996398454005,1.95996398454005
-9.4,-1.95996398454005,1.95996398454005
-9.3,-1.95996398454005,1.95996398454005
-9.2,-1.95996398454005,1.95996398454005
-9.1,-1.95996398454005,1.95996398454005
-9,-1.95996398454005,1.95996398454005
-8.9,-1.95996398454005,1.95996398454005
-8.8,-1.95996398454005,1.95996398454005
-8.7,-1.95996398454005,1.95996398454005
-8.6,-1.95996398454005,1.95996398454005
-8.5,-1.95996398454005,1.95996398454005
-8.4,-1.95996398454005,1.95996398454005
-8.3,-1.95996398454005,1.95996398454005
-8.2,-1.95996398454005,1.95996398454005
-8.1,-1.95996398454005,1.95996398454005
-8,-1.95996398454005,1.95996398454005
-7.9,-1.95996398454005,1.95996398454005
-7.8,-1.95996398454005,1.95996398454005
-7.7,-1.95996398454005,1.95996398454005
-7.6,-1.95996398454005,1.95996398454005
-7.5,-1.95996398454005,1.95996398454005
-7.4,-1.95996398454005,1.95996398454005
-7.3,-1.95996398454005,1.95996398454005
-7.2,-1.95996398454005,1.95996398454005
-7.1,-1.95996398454005,1.95996398454005
-7,-1.95996398454005,1.95996398454005
-6.9,-1.95996398454005,1.95996398454005
-6.8,-1.95996398454005,1.95996398454005
-6.7,-1.95996398454005,1.95996398454005
-6.6,-1.95996398454005,1.95996398454005
-6.5,-1.95996398454005,1.95996398454005
-6.4,-1.95996398454005,1.95996398454005
-6.3,-1.95996398454005,1.95996398454005
-6.2,-1.95996398454005,1.95996398454005
-6.1,-1.95996398454005,1.95996398454005
-6,-1.95996398454005,1.95996398454005
-5.9,-1.95996398454005,1.95996398454005
-5.8,-1.95996398454005,1.95996398454005
-5.7,-1.95996398454005,1.95996398454005
-5.6,-1.95996398454005,1.95996398454005
-5.5,-1.95996398454005,1.95996398454005
-5.4,-1.95996398454005,1.95996398454005
-5.3,-1.95996398454005,1.95996398454005
-5.2,-1.95996398454005,1.95996398454005
-5.1,-1.95996398454005,1.95996398454005
-5,-1.95996398454005,1.95996398454005
-4.9,-1.95996398454005,1.95996398454005
-4.8,-1.95996398454005,1.95996398454005
-4.7,-1.95996398454005,1.95996398454005
-4.6,-1.95996398454005,1.95996398454005
-4.5,-1.95996398454005,1.95996398454005
-4.4,-1.95996398454005,1.95996398454005
-4.3,-1.95996398454005,1.95996398454005
-4.2,-1.95996398454005,1.95996398454005
-4.1,-1.95996398454005,1.95996398454005
-4,-1.95996398454005,1.95996398454005
-3.9,-1.95996398454005,1.95996398454005
-3.8,-1.95996398454005,1.95996398454005
-3.7,-1.95996398454005,1.95996398454005
-3.6,-1.95996398454005,1.95996398454005
-3.5,-1.95996398454005,1.95996398454005
-3.4,-1.95996398454005,1.95996398454005
-3.3,-1.95996398454005,1.95996398454005
-3.2,-1.95996398454005,1.95996398454005
-3.1,-1.95996398454005,1.95996398454005
-3,-1.95996398454005,1.95996398454005
-2.9,-1.95996398454005,1.95996398454005
-2.8,-1.95996398454005,1.95996398454005
-2.7,-1.95996398454005,1.95996398454005
-2.6,-1.95996398454005,1.95996398454005
-2.5,-1.95996398454005,1.95996398454005
-2.4,-1.95996398454005,1.95996398454005
-2.3,-1.95996398454005,1.95996398454005
-2.2,-1.95996398454005,1.95996398454005
-2.1,-1.95996398454005,1.95996398454005
-2,-1.95996398454005,1.95996398454005
-1.9,-1.95996398454005,1.95996398454005
-1.8,-1.95996398454005,1.95996398454005
-1.7,-1.95996398454005,1.95996398454005
-1.6,-1.95996398454005,1.95996398454005
-1.5,-1.95996398454005,1.95996398454005
-1.4,-1.95996398454005,1.95996398454005
-1.3,-1.95996398454005,1.95996398454005
-1.2,-1.95996398454005,1.95996398454005
-1.1,-1.95996398454005,1.95996398454005
-1,-1.95996398454005,1.95996398454005
-0.9,-1.95996398454005,1.95996398454005
-0.800000000000001,-1.95996398454005,1.95969425181145
-0.699999999999999,-1.95996398454005,1.88969425181145
-0.6,-1.95996398454005,1.81969425181145
-0.5,-1.95996398454005,1.74969425181145
-0.4,-1.95996398454005,1.67969425181145
-0.300000000000001,-1.95996398454005,1.60969425181145
-0.199999999999999,-1.95996398454005,1.53969425181145
-0.0999999999999996,-1.95996398454005,1.46969425181145
0,-1.95996398454005,1.39969425181145
0.0999999999999996,-1.95996398454005,1.32969425181145
0.199999999999999,-1.95996398454005,1.25969425181145
0.300000000000001,-1.95996398454005,1.18969425181145
0.4,-1.95996398454005,1.11969425181145
0.5,-1.95996398454005,1.04969425181145
0.6,-1.95996398454005,0.979694251811446
0.699999999999999,-1.95996398454005,0.909694251811447
0.800000000000001,-1.95996398454005,0.839694251811446
0.9,-2.02969425181145,0.769694251811446
1,-2.09969425181145,0.699694251811446
1.1,-2.16969425181145,0.629694251811446
1.2,-2.23969425181145,0.559694251811447
1.3,-2.30969425181145,0.489694251811446
1.4,-2.37969425181145,0.419694251811446
1.5,-2.44969425181145,0.349694251811446
1.6,-2.51969425181145,0.279694251811446
1.7,-2.58969425181145,0.209694251811447
1.8,-2.65969425181145,0.139694251811446
1.9,-2.72969425181145,0.0696942518114461
2,-2.79969425181145,-0.000305748188553778
2.1,-2.86969425181145,-0.0703057481885536
2.2,-2.93969425181145,-0.140305748188553
2.3,-3.00969425181145,-0.210305748188554
2.4,-3.07969425181145,-0.280305748188554
2.5,-3.14969425181145,-0.350305748188554
2.6,-3.21969425181145,-0.420305748188553
2.7,-3.28969425181145,-0.490305748188553
2.8,-3.35969425181145,-0.560305748188554
2.9,-3.42969425181145,-0.630305748188554
3,-3.49969425181145,-0.700305748188554
3.1,-3.56969425181145,-0.770305748188553
3.2,-3.63969425181145,-0.840305748188553
3.3,-3.70969425181145,-0.910305748188554
3.4,-3.77969425181145,-0.980305748188554
3.5,-3.84969425181145,-1.05030574818855
3.6,-3.91969425181145,-1.12030574818855
3.7,-3.98969425181145,-1.19030574818855
3.8,-4.05969425181145,-1.26030574818855
3.9,-4.12969425181145,-1.33030574818855
4,-4.19969425181145,-1.40030574818855
4.1,-4.26969425181145,-1.47030574818855
4.2,-4.33969425181145,-1.54030574818855
4.3,-4.40969425181145,-1.61030574818855
4.4,-4.47969425181145,-1.68030574818855
4.5,-4.54969425181145,-1.75030574818855
4.6,-4.61969425181145,-1.82030574818855
4.7,-4.68969425181145,-1.89030574818855
4.8,-4.75969425181145,-1.96030574818855
4.9,-4.82969425181145,-2.03030574818855
5,-4.89969425181145,-2.10030574818855
5.1,-4.96969425181145,-2.17030574818855
5.2,-5.03969425181145,-2.24030574818855
5.3,-5.10969425181145,-2.31030574818855
5.4,-5.17969425181145,-2.38030574818855
5.5,-5.24969425181145,-2.45030574818855
5.6,-5.31969425181145,-2.52030574818855
5.7,-5.38969425181145,-2.59030574818855
5.8,-5.45969425181145,-2.66030574818855
5.9,-5.52969425181145,-2.73030574818855
6,-5.59969425181145,-2.80030574818855


==> K18_CP_AL_rho_70.csv <==
theta2,CP,AL
-5,0.95065,3.92541187650981
-4.95,0.95065,3.92535589513087
-4.9,0.95065,3.92529633919436
-4.85,0.95065,3.92522329367072
-4.8,0.95065,3.92514585027878
-4.75,0.95065,3.92505195736068
-4.7,0.95065,3.92495137042146
-4.65,0.95065,3.92483138770561
-4.6,0.95065,3.92470271482985
-4.55,0.95065,3.92454947557441
-4.5,0.95065,3.92438713772187
-4.45,0.95065,3.92419247424232
-4.4,0.95065,3.92398856604158
-4.35,0.95065,3.92374369262702
-4.3,0.95065,3.92348739720378
-4.25,0.95065,3.92318144406283
-4.2,0.95065,3.92286173013819
-4.15,0.95065,3.92248219890749
-4.1,0.95065,3.92208743262345
-4.05,0.95065,3.92162163883527
-4,0.95065,3.92113739173013
-3.95,0.95065,3.92057230919001
-3.9,0.95065,3.91998040021086
-3.85,0.95065,3.91930139506677
-3.8,0.95065,3.91858482056653
-3.75,0.95065,3.91777256046833
-3.7,0.95065,3.91691299246245
-3.65,0.95065,3.91594923879679
-3.6,0.95065,3.91492457456893
-3.55,0.95065,3.91379024062971
-3.5,0.95065,3.91257955944741
-3.45,0.95065,3.91125323417986
-3.4,0.95065,3.90983627676001
-3.35,0.95065,3.90829918555872
-3.3,0.95065,3.90665249652319
-3.25,0.95065,3.90488777051558
-3.2,0.95065,3.90298986766674
-3.15,0.95065,3.90097989622357
-3.1,0.95065,3.89881445208597
-3.05,0.95066,3.89653892039005
-3,0.95065,3.8940956432103
-2.95,0.95066,3.89153900068108
-2.9,0.95066,3.88880233631136
-2.85,0.95067,3.88595428248045
-2.8,0.95066,3.88291549086644
-2.75,0.95069,3.87976512022977
-2.7,0.95067,3.87642203225079
-2.65,0.95066,3.87296574878326
-2.6,0.95071,3.86931670880143
-2.55,0.95066,3.86556191642849
-2.5,0.9507,3.86160857593384
-2.45,0.95071,3.85756548995781
-2.4,0.9507,3.85332045818233
-2.35,0.95071,3.84900041183275
-2.3,0.95067,3.84448449732731
-2.25,0.95068,3.8399078628906
-2.2,0.95062,3.83514400827867
-2.15,0.95064,3.83033768945515
-2.1,0.95065,3.82535772058137
-2.05,0.95058,3.82035507442006
-2,0.95063,3.81519860779472
-1.95,0.95054,3.81003562104896
-1.9,0.95048,3.8047467992225
-1.85,0.95062,3.79947062376759
-1.8,0.95058,3.79409272482496
-1.75,0.95061,3.78875750653216
-1.7,0.95052,3.78334271969286
-1.65,0.95059,3.77800367226389
-1.6,0.9505,3.77260906984889
-1.55,0.95055,3.76732752518551
-1.5,0.95054,3.7620122926854
-1.45,0.95052,3.75685096564111
-1.4,0.95044,3.75167924150744
-1.35,0.95047,3.74670257133314
-1.3,0.95048,3.74174003829809
-1.25,0.95045,3.737012173074
-1.2,0.95054,3.73232537219726
-1.15,0.95037,3.72791222462629
-1.1,0.95033,3.72356651019599
-1.05,0.95045,3.71953712368982
-1,0.95019,3.71560192217133
-0.95,0.95037,3.71202743786718
-0.9,0.95009,3.70857269153949
-0.85,0.95009,3.70551710057806
-0.8,0.95021,3.70261330171166
-0.75,0.94994,3.70013672956401
-0.7,0.95013,3.69785694684225
-0.65,0.95009,3.69602088329302
-0.6,0.94997,3.6944300735101
-0.55,0.95005,3.69330248899244
-0.5,0.9501,3.69246075069096
-0.45,0.94975,3.69210327176955
-0.4,0.95021,3.69207274257933
-0.35,0.95027,3.69254790417972
-0.3,0.9501,3.69338760073506
-0.25,0.95023,3.69475842906349
-0.2,0.95003,3.69652727476244
-0.15,0.95034,3.69885137857751
-0.0999999999999996,0.95036,3.70160422716819
-0.0499999999999998,0.95056,3.704940521408
0,0.95061,3.70873304829387


==> K18_rho_70.csv <==
theta2,lower,upper
-10,-1.9628735050324,1.9628735050324
-9.9,-1.9628735050324,1.9628735050324
-9.8,-1.9628735050324,1.9628735050324
-9.7,-1.9628735050324,1.9628735050324
-9.6,-1.9628735050324,1.9628735050324
-9.5,-1.9628735050324,1.9628735050324
-9.4,-1.9628735050324,1.9628735050324
-9.3,-1.9628735050324,1.9628735050324
-9.2,-1.9628735050324,1.9628735050324
-9.1,-1.9628735050324,1.9628735050324
-9,-1.9628735050324,1.9628735050324
-8.9,-1.9628735050324,1.9628735050324
-8.8,-1.9628735050324,1.9628735050324
-8.7,-1.9628735050324,1.9628735050324
-8.6,-1.9628735050324,1.9628735050324
-8.5,-1.9628735050324,1.9628735050324
-8.4,-1.9628735050324,1.9628735050324
-8.3,-1.9628735050324,1.9628735050324
-8.2,-1.9628735050324,1.9628735050324
-8.1,-1.9628735050324,1.9628735050324
-8,-1.9628735050324,1.9628735050324
-7.9,-1.9628735050324,1.9628735050324
-7.8,-1.9628735050324,1.9628735050324
-7.7,-1.9628735050324,1.9628735050324
-7.6,-1.9628735050324,1.9628735050324
-7.5,-1.9628735050324,1.9628735050324
-7.4,-1.9628735050324,1.9628735050324
-7.3,-1.9628735050324,1.9628735050324
-7.2,-1.9628735050324,1.9628735050324
-7.1,-1.9628735050324,1.9628735050324
-7,-1.9628735050324,1.9628735050324
-6.9,-1.9628735050324,1.9628735050324
-6.8,-1.9628735050324,1.9628735050324
-6.7,-1.9628735050324,1.9628735050324
-6.6,-1.9628735050324,1.9628735050324
-6.5,-1.9628735050324,1.9628735050324
-6.4,-1.9628735050324,1.9628735050324
-6.3,-1.9628735050324,1.9628735050324
-6.2,-1.9628735050324,1.9628735050324
-6.1,-1.9628735050324,1.9628735050324
-6,-1.9628735050324,1.9628735050324
-5.9,-1.9628735050324,1.9628735050324
-5.8,-1.9628735050324,1.9628735050324
-5.7,-1.9628735050324,1.9628735050324
-5.6,-1.9628735050324,1.9628735050324
-5.5,-1.9628735050324,1.9628735050324
-5.4,-1.9628735050324,1.9628735050324
-5.3,-1.9628735050324,1.9628735050324
-5.2,-1.9628735050324,1.9628735050324
-5.1,-1.9628735050324,1.9628735050324
-5,-1.9628735050324,1.9628735050324
-4.9,-1.9628735050324,1.9628735050324
-4.8,-1.9628735050324,1.9628735050324
-4.7,-1.9628735050324,1.9628735050324
-4.6,-1.9628735050324,1.9628735050324
-4.5,-1.9628735050324,1.9628735050324
-4.4,-1.9628735050324,1.9628735050324
-4.3,-1.9628735050324,1.9628735050324
-4.2,-1.9628735050324,1.9628735050324
-4.1,-1.9628735050324,1.9628735050324
-4,-1.9628735050324,1.9628735050324
-3.9,-1.9628735050324,1.9628735050324
-3.8,-1.9628735050324,1.9628735050324
-3.7,-1.9628735050324,1.9628735050324
-3.6,-1.9628735050324,1.9628735050324
-3.5,-1.9628735050324,1.9628735050324
-3.4,-1.9628735050324,1.9628735050324
-3.3,-1.9628735050324,1.9628735050324
-3.2,-1.9628735050324,1.9628735050324
-3.1,-1.9628735050324,1.9628735050324
-3,-1.9628735050324,1.9628735050324
-2.9,-1.9628735050324,1.9628735050324
-2.8,-1.9628735050324,1.9628735050324
-2.7,-1.9628735050324,1.96261152411874
-2.6,-1.9628735050324,1.95962052191926
-2.5,-1.9628735050324,1.95430028142666
-2.4,-1.9628735050324,1.94697778920405
-2.3,-1.9628735050324,1.93733339516467
-2.2,-1.9628735050324,1.92469972368211
-2.1,-1.9628735050324,1.91035526942812
-2,-1.9628735050324,1.89512233916069
-1.9,-1.9628735050324,1.8772106426005
-1.8,-1.9628735050324,1.85773601777916
-1.7,-1.9628735050324,1.8372656240009
-1.6,-1.9628735050324,1.81419252707725
-1.5,-1.9628735050324,1.79022201367532
-1.4,-1.9628735050324,1.76742193371117
-1.3,-1.9628735050324,1.74712659520833
-1.2,-1.9628735050324,1.72630518245469
-1.1,-1.9628735050324,1.70588408081988
-1,-1.9628735050324,1.68773349913545
-0.9,-1.9628735050324,1.67341061186051
-0.800000000000001,-1.9628735050324,1.66120710459557
-0.699999999999999,-1.9628735050324,1.65363797908627
-0.6,-1.9628735050324,1.64932636875918
-0.5,-1.9628735050324,1.6460747666629
-0.4,-1.9628735050324,1.64543794649979
-0.300000000000001,-1.9628735050324,1.64489067967628
-0.199999999999999,-1.9628735050324,1.6443598251046
-0.0999999999999996,-1.9628735050324,1.64420785710448
0,-1.9628735050324,1.64420785706427
0.0999999999999996,-1.96371147262478,1.64420785702064
0.199999999999999,-1.96735923076065,1.64420785701749
0.300000000000001,-1.97415126671137,1.64420785701458
0.4,-1.9829688535655,1.64420785701188
0.5,-1.99377126721719,1.64420785700937
0.6,-2.00919161052467,1.64420785700703
0.699999999999999,-2.02749192443075,1.64420785700484
0.800000000000001,-2.0501945004792,1.6442078570028
0.9,-2.07442465961525,1.64420785700087
1,-2.10393454097988,1.64420785699907
1.1,-2.13696809396666,1.64420785699736
1.2,-2.17236104907217,1.64420785699576
1.3,-2.21310994895291,1.64420785699424
1.4,-2.25874672026247,1.6442078569928
1.5,-2.31052979468463,1.64420785699144
1.6,-2.36485194458453,1.64420785699015
1.7,-2.42409640215908,1.64420785698892
1.8,-2.48541705993419,1.64420785698775
1.9,-2.55066753990239,1.64420785698663
2,-2.61884580690669,1.64420785698557
2.1,-2.69024294219654,1.64420785698455
2.2,-2.76474753163963,1.64420785698358
2.3,-2.84064654570552,1.64420785698265
2.4,-2.91910186825305,1.64420785698176
2.5,-2.99909195498372,1.64420785698091
2.6,-3.08166713574006,1.64420785698009
2.7,-3.16537280147409,1.6442078569793
2.8,-3.25029013823419,1.64420785697854
2.9,-3.33590750682224,1.64420785697782
3,-3.42268400583718,1.64420785697712
3.1,-3.51014563470819,1.64420785697644
3.2,-3.59848344230392,1.64420785697579
3.3,-3.68762427685754,1.64420785697516
3.4,-3.77722994213768,1.64420785697456
3.5,-3.86736869301759,1.64420785697397
3.6,-3.95798753763651,1.64420785697341
3.7,-4.04915612789701,1.64420785697286
3.8,-4.14054621884896,1.64420785697233
3.9,-4.23248381384005,1.64420785697182
4,-4.32477293928179,1.64420785697133
4.1,-4.41739962844252,1.64420785697085
4.2,-4.51036799799796,1.64420785697038
4.3,-4.6036311187327,1.64420785696993
4.4,-4.69717143367837,1.64420785696949
4.5,-4.79097270680643,1.64420785696906
4.6,-4.88493020609513,1.64420785696865
4.7,-4.97888993763835,1.64420785696825
4.8,-5.07284966918158,1.64420785696786
4.9,-5.16680940072483,1.64420785696748
5,-5.26076913226808,1.64420785696711
5.1,-5.35472886381135,1.64420785696676
5.2,-5.44868859535462,1.6442078569664
5.3,-5.54264832689791,1.64420785696606
5.4,-5.6366080584412,1.64420785696573
5.5,-5.7305677899845,1.64420785696541
5.6,-5.82452752152781,1.64420785696509
5.7,-5.91848725307113,1.64420785696479
5.8,-6.01244698461445,1.64420785696449
5.9,-6.10640671615778,1.64420785696419
6,-6.20036644770112,1.64420785696391


==> KM_CP_AL_rho_70.csv <==
theta2,CP,AL
-5,0.9553,4.00930892353017
-4.95,0.9553,4.00930892353017
-4.9,0.9553,4.00930892353017
-4.85,0.9553,4.00930892353017
-4.8,0.9553,4.00930892353017
-4.75,0.9553,4.00930892353017
-4.7,0.9553,4.00930892353017
-4.65,0.9553,4.00930892353017
-4.6,0.9553,4.00930892353017
-4.55,0.9553,4.00930831970063
-4.5,0.9553,4.00930867228033
-4.45,0.9553,4.00930667093367
-4.4,0.9553,4.00930708777153
-4.35,0.9553,4.0093037938599
-4.3,0.9553,4.00930333759579
-4.25,0.9553,4.00929910435902
-4.2,0.9553,4.00929785632874
-4.15,0.9553,4.00929175395811
-4.1,0.9553,4.00928968593767
-4.05,0.9553,4.00928077078497
-4,0.9553,4.0092764311362
-3.95,0.9553,4.00926387174013
-3.9,0.9553,4.00925741571299
-3.85,0.9553,4.00923885930764
-3.8,0.9553,4.00923092871478
-3.75,0.9553,4.0092058328407
-3.7,0.9553,4.00919310004279
-3.65,0.9553,4.00916169787312
-3.6,0.9553,4.0091391424246
-3.55,0.9553,4.00910034534054
-3.5,0.9553,4.00906061128308
-3.45,0.9553,4.00901142770152
-3.4,0.9553,4.00895122076859
-3.35,0.9553,4.00888326883597
-3.3,0.9553,4.00880577354934
-3.25,0.9553,4.0087129439585
-3.2,0.9553,4.00861297764045
-3.15,0.9553,4.00849297376029
-3.1,0.9553,4.00835834920269
-3.05,0.9553,4.00820106475773
-3,0.9553,4.00802212168968
-2.95,0.9553,4.00781206803411
-2.9,0.9553,4.00757693548884
-2.85,0.9553,4.00729337645769
-2.8,0.9553,4.00699294507031
-2.75,0.9553,4.00661237241073
-2.7,0.9553,4.00622804435425
-2.65,0.9553,4.00573757189163
-2.6,0.9553,4.00524281393089
-2.55,0.9553,4.00463066410792
-2.5,0.9553,4.0039919507628
-2.45,0.9553,4.00323117570986
-2.4,0.9553,4.00241509253007
-2.35,0.9553,4.00145792207503
-2.3,0.9553,4.0004452527231
-2.25,0.9553,3.99922800125195
-2.2,0.9553,3.99798275092748
-2.15,0.9553,3.9964569225612
-2.1,0.9553,3.99490463660405
-2.05,0.9553,3.99302946826779
-2,0.9553,3.99109953440092
-1.95,0.9553,3.98881668039406
-1.9,0.9553,3.9864517883996
-1.85,0.9553,3.98371004694933
-1.8,0.9553,3.98084095278707
-1.75,0.9553,3.97758320257418
-1.7,0.9553,3.97412196236913
-1.65,0.9553,3.97027607424585
-1.6,0.9553,3.96613329082222
-1.55,0.9553,3.9615878413101
-1.5,0.95529,3.95669896119333
-1.45,0.9553,3.95134978664351
-1.4,0.95528,3.94561520799671
-1.35,0.95528,3.93941296197524
-1.3,0.95528,3.93272522480887
-1.25,0.95527,3.92558810064106
-1.2,0.95527,3.91787997566242
-1.15,0.95527,3.9097051970236
-1.1,0.95525,3.90090185122019
-1.05,0.95525,3.89161900252111
-1,0.95521,3.88164000935911
-0.95,0.95522,3.87117889390288
-0.9,0.9552,3.85996706514664
-0.85,0.95516,3.84824519289174
-0.8,0.95513,3.83577978726921
-0.75,0.95511,3.82273499839504
-0.7,0.95507,3.80897743086347
-0.65,0.95498,3.79456305957262
-0.6,0.95488,3.77947134338712
-0.55,0.95477,3.76365678914179
-0.5,0.95452,3.74719779613565
-0.45,0.9544,3.72997095885415
-0.4,0.95415,3.71209521808084
-0.35,0.95405,3.69348107303905
-0.3,0.95367,3.67415764160875
-0.25,0.95342,3.65420093428731
-0.2,0.95286,3.63344695550415
-0.15,0.95238,3.61219004124654
-0.0999999999999996,0.95167,3.59006743113353
-0.0499999999999998,0.95109,3.56753224514396
0,0.9502,3.5441191410062


==> KM_rho_70.csv <==
theta2,lower,upper
-10,-2.0046544617651,2.0046544617651
-9.9,-2.0046544617651,2.0046544617651
-9.8,-2.0046544617651,2.0046544617651
-9.7,-2.0046544617651,2.0046544617651
-9.6,-2.0046544617651,2.0046544617651
-9.5,-2.0046544617651,2.0046544617651
-9.4,-2.0046544617651,2.0046544617651
-9.3,-2.0046544617651,2.0046544617651
-9.2,-2.0046544617651,2.0046544617651
-9.1,-2.0046544617651,2.0046544617651
-9,-2.0046544617651,2.0046544617651
-8.9,-2.0046544617651,2.0046544617651
-8.8,-2.0046544617651,2.0046544617651
-8.7,-2.0046544617651,2.0046544617651
-8.6,-2.0046544617651,2.0046544617651
-8.5,-2.0046544617651,2.0046544617651
-8.4,-2.0046544617651,2.0046544617651
-8.3,-2.0046544617651,2.0046544617651
-8.2,-2.0046544617651,2.0046544617651
-8.1,-2.0046544617651,2.0046544617651
-8,-2.0046544617651,2.0046544617651
-7.9,-2.0046544617651,2.0046544617651
-7.8,-2.0046544617651,2.0046544617651
-7.7,-2.0046544617651,2.0046544617651
-7.6,-2.0046544617651,2.0046544617651
-7.5,-2.0046544617651,2.0046544617651
-7.4,-2.0046544617651,2.0046544617651
-7.3,-2.0046544617651,2.0046544617651
-7.2,-2.0046544617651,2.0046544617651
-7.1,-2.0046544617651,2.0046544617651
-7,-2.0046544617651,2.0046544617651
-6.9,-2.0046544617651,2.0046544617651
-6.8,-2.0046544617651,2.0046544617651
-6.7,-2.0046544617651,2.0046544617651
-6.6,-2.0046544617651,2.0046544617651
-6.5,-2.0046544617651,2.0046544617651
-6.4,-2.0046544617651,2.0046544617651
-6.3,-2.0046544617651,2.0046544617651
-6.2,-2.0046544617651,2.0046544617651
-6.1,-2.0046544617651,2.0046544617651
-6,-2.0046544617651,2.0046544617651
-5.9,-2.0046544617651,2.0046544617651
-5.8,-2.0046544617651,2.0046544617651
-5.7,-2.0046544617651,2.0046544617651
-5.6,-2.0046544617651,2.0046544617651
-5.5,-2.0046544617651,2.0046544617651
-5.4,-2.0046544617651,2.0046544617651
-5.3,-2.0046544617651,2.0046544617651
-5.2,-2.0046544617651,2.0046544617651
-5.1,-2.0046544617651,2.0046544617651
-5,-2.0046544617651,2.0046544617651
-4.9,-2.0046544617651,2.0046544617651
-4.8,-2.0046544617651,2.0046544617651
-4.7,-2.0046544617651,2.0046544617651
-4.6,-2.0046544617651,2.0046544617651
-4.5,-2.0046544617651,2.0046544617651
-4.4,-2.0046544617651,2.0046544617651
-4.3,-2.0046544617651,2.0046544617651
-4.2,-2.0046544617651,2.0046544617651
-4.1,-2.0046544617651,2.0046544617651
-4,-2.0046544617651,2.0046544617651
-3.9,-2.0046544617651,2.0046544617651
-3.8,-2.0046544617651,2.0046544617651
-3.7,-2.0046544617651,2.0046544617651
-3.6,-2.0046544617651,2.0046544617651
-3.5,-2.0046544617651,2.0046544617651
-3.4,-2.0046544617651,2.0046544617651
-3.3,-2.0046544617651,2.0046544617651
-3.2,-2.0046544617651,2.0046544617651
-3.1,-2.0046544617651,2.0046544617651
-3,-2.0046544617651,2.0046544617651
-2.9,-2.0046544617651,2.0046544617651
-2.8,-2.0046544617651,2.0046544617651
-2.7,-2.0046544617651,2.0046544617651
-2.6,-2.0046544617651,2.0046544617651
-2.5,-2.0046544617651,2.0046544617651
-2.4,-2.0046544617651,2.0046544617651
-2.3,-2.0046544617651,2.0046544617651
-2.2,-2.0046544617651,2.0046544617651
-2.1,-2.0046544617651,2.0046544617651
-2,-2.0046544617651,2.0046544617651
-1.9,-2.0046544617651,2.0046544617651
-1.8,-2.0046544617651,2.0046544617651
-1.7,-2.0046544617651,2.0046544617651
-1.6,-2.0046544617651,2.0046544617651
-1.5,-2.0046544617651,2.0046544617651
-1.4,-2.0046544617651,2.0046544617651
-1.3,-2.0046544617651,2.0046544617651
-1.2,-2.0046544617651,2.0046544617651
-1.1,-2.0046544617651,2.0046544617651
-1,-2.0046544617651,2.0046544617651
-0.9,-2.0046544617651,2.0046544617651
-0.800000000000001,-2.0046544617651,2.0046544617651
-0.699999999999999,-2.0046544617651,2.0046544617651
-0.6,-2.0046544617651,2.0046544617651
-0.5,-2.0046544617651,2.0046544617651
-0.4,-2.0046544617651,1.96939649201592
-0.300000000000001,-2.0046544617651,1.89939649201592
-0.199999999999999,-2.0046544617651,1.82939649201592
-0.0999999999999996,-2.0046544617651,1.75939649201592
0,-2.0046544617651,1.68939649201592
0.0999999999999996,-2.0046544617651,1.61939649201592
0.199999999999999,-2.0046544617651,1.54939649201592
0.300000000000001,-2.0046544617651,1.47939649201592
0.4,-2.0046544617651,1.40939649201592
0.5,-2.0046544617651,1.33939649201592
0.6,-2.0046544617651,1.26939649201592
0.699999999999999,-2.0046544617651,1.19939649201592
0.800000000000001,-2.0046544617651,1.12939649201592
0.9,-2.0046544617651,1.05939649201592
1,-2.0046544617651,0.989396492015921
1.1,-2.0046544617651,0.919396492015922
1.2,-2.0046544617651,0.849396492015922
1.3,-2.0046544617651,0.779396492015921
1.4,-2.0046544617651,0.709396492015921
1.5,-2.0046544617651,0.639396492015921
1.6,-2.0046544617651,0.569396492015922
1.7,-2.0046544617651,0.499396492015922
1.8,-2.0046544617651,0.429396492015921
1.9,-2.0046544617651,0.359396492015921
2,-2.0046544617651,0.289396492015921
2.1,-2.0046544617651,0.219396492015921
2.2,-2.0046544617651,0.149396492015922
2.3,-2.0046544617651,0.0793964920159209
2.4,-2.0046544617651,0.00939649201592108
2.5,-2.0046544617651,-0.0606035079840788
2.6,-2.0046544617651,-0.130603507984078
2.7,-2.0046544617651,-0.200603507984078
2.8,-2.0046544617651,-0.270603507984079
2.9,-2.0046544617651,-0.340603507984079
3,-2.0046544617651,-0.410603507984078
3.1,-2.0046544617651,-0.480603507984078
3.2,-2.0046544617651,-0.550603507984078
3.3,-2.0046544617651,-0.620603507984079
3.4,-2.0046544617651,-0.690603507984079
3.5,-2.0046544617651,-0.760603507984078
3.6,-2.0046544617651,-0.830603507984078
3.7,-2.0046544617651,-0.900603507984078
3.8,-2.0046544617651,-0.970603507984079
3.9,-2.0046544617651,-1.04060350798408
4,-2.0046544617651,-1.11060350798408
4.1,-2.0046544617651,-1.18060350798408
4.2,-2.0046544617651,-1.25060350798408
4.3,-2.0046544617651,-1.32060350798408
4.4,-2.0046544617651,-1.39060350798408
4.5,-2.0046544617651,-1.46060350798408
4.6,-2.0046544617651,-1.53060350798408
4.7,-2.0046544617651,-1.60060350798408
4.8,-2.0046544617651,-1.67060350798408
4.9,-2.0046544617651,-1.74060350798408
5,-2.0046544617651,-1.81060350798408
5.1,-2.0046544617651,-1.88060350798408
5.2,-2.0046544617651,-1.95060350798408


==> LRSC_CP_AL_rho_70.csv <==
theta2,CP,AL
-5,0.95069,3.92660867071529
-4.95,0.95069,3.92660623136964
-4.9,0.95069,3.92660550258043
-4.85,0.95069,3.92660190078841
-4.8,0.95069,3.92660048536856
-4.75,0.95069,3.92659518173581
-4.7,0.95069,3.9265930037904
-4.65,0.95069,3.92658532873088
-4.6,0.95069,3.92658202142149
-4.55,0.95069,3.92657148773302
-4.5,0.95069,3.92656607070121
-4.45,0.95069,3.92655209108728
-4.4,0.95069,3.92654292584248
-4.35,0.95069,3.92652470047718
-4.3,0.95069,3.926509592732
-4.25,0.95069,3.92648551720307
-4.2,0.95069,3.92646293462985
-4.15,0.95069,3.92643054346558
-4.1,0.95069,3.92639887726151
-4.05,0.95069,3.92635583997249
-4,0.95069,3.92631202495447
-3.95,0.95069,3.92625542672296
-3.9,0.95069,3.92619545012459
-3.85,0.95069,3.92612071407332
-3.8,0.95069,3.9260398167127
-3.75,0.95069,3.92594053567065
-3.7,0.95069,3.92583300261355
-3.65,0.95069,3.92570050540549
-3.6,0.95069,3.92555968782312
-3.55,0.95069,3.92538439261759
-3.5,0.95069,3.92520081791634
-3.45,0.95069,3.92497312169494
-3.4,0.95069,3.92473482961481
-3.35,0.95069,3.9244434933159
-3.3,0.95069,3.92413482656424
-3.25,0.95069,3.92376444967229
-3.2,0.95069,3.92336937330505
-3.15,0.9507,3.92289836915513
-3.1,0.9507,3.92239946033418
-3.05,0.95071,3.92180161846523
-3,0.95071,3.92117594194153
-2.95,0.95072,3.92042361055627
-2.9,0.95072,3.91964097006597
-2.85,0.95073,3.91870338390851
-2.8,0.95075,3.91772981234342
-2.75,0.95074,3.91657294634326
-2.7,0.95079,3.91536997315681
-2.65,0.95078,3.91395721886233
-2.6,0.95082,3.91248164709271
-2.55,0.95082,3.91077188695891
-2.5,0.95083,3.90897403689915
-2.45,0.95088,3.90692016461463
-2.4,0.95093,3.90474823721288
-2.35,0.95095,3.90229479107288
-2.3,0.95098,3.89969286051514
-2.25,0.95105,3.8967863064991
-2.2,0.95109,3.89369083356243
-2.15,0.95115,3.89027620922427
-2.1,0.9512,3.8866241667699
-2.05,0.95129,3.88263939284072
-2,0.95141,3.87836909572772
-1.95,0.95155,3.87375138816361
-1.9,0.9517,3.8688004640833
-1.85,0.95174,3.86349059155085
-1.8,0.95196,3.85779666693162
-1.75,0.9521,3.85173816793021
-1.7,0.95227,3.84524493182063
-1.65,0.95244,3.83838398920679
-1.6,0.95266,3.83104586335511
-1.55,0.95277,3.82333298499751
-1.5,0.95303,3.81510980536405
-1.45,0.95329,3.80650245489991
-1.4,0.95353,3.79736158603829
-1.35,0.95392,3.78782572682461
-1.3,0.95405,3.77773920847418
-1.25,0.95449,3.767251998475
-1.2,0.95481,3.75620076320478
-1.15,0.95507,3.74475617918197
-1.1,0.95549,3.73273445465525
-1.05,0.95572,3.72034481015239
-1,0.95617,3.70736313604949
-0.95,0.95644,3.69405663326276
-0.9,0.95681,3.68014661995254
-0.85,0.95719,3.66595519544739
-0.8,0.95727,3.65116886344005
-0.75,0.9576,3.63613787214393
-0.7,0.95807,3.62053773546717
-0.65,0.95804,3.60473215113999
-0.6,0.9582,3.58839301924059
-0.55,0.95847,3.57188958943133
-0.5,0.95815,3.55490073194757
-0.45,0.95817,3.53779047274058
-0.4,0.95783,3.52024960972717
-0.35,0.95755,3.50263741060631
-0.3,0.95715,3.48464976448892
-0.25,0.95648,3.46664954377202
-0.2,0.95568,3.44832653655231
-0.15,0.95467,3.43005908561379
-0.0999999999999996,0.95335,3.41151658305429
-0.0499999999999998,0.95197,3.39310965697917
0,0.95051,3.3744670143311


==> LRSC_rho_70.csv <==
theta2,lower,upper
-10,-1.96330621804677,1.96330621804677
-9.9,-1.96330621804677,1.96330621804677
-9.8,-1.96330621804677,1.96330621804677
-9.7,-1.96330621804677,1.96330621804677
-9.6,-1.96330621804677,1.96330621804677
-9.5,-1.96330621804677,1.96330621804677
-9.4,-1.96330621804677,1.96330621804677
-9.3,-1.96330621804677,1.96330621804677
-9.2,-1.96330621804677,1.96330621804677
-9.1,-1.96330621804677,1.96330621804677
-9,-1.96330621804677,1.96330621804677
-8.9,-1.96330621804677,1.96330621804677
-8.8,-1.96330621804677,1.96330621804677
-8.7,-1.96330621804677,1.96330621804677
-8.6,-1.96330621804677,1.96330621804677
-8.5,-1.96330621804677,1.96330621804677
-8.4,-1.96330621804677,1.96330621804677
-8.3,-1.96330621804677,1.96330621804677
-8.2,-1.96330621804677,1.96330621804677
-8.1,-1.96330621804677,1.96330621804677
-8,-1.96330621804677,1.96330621804677
-7.9,-1.96330621804677,1.96330621804677
-7.8,-1.96330621804677,1.96330621804677
-7.7,-1.96330621804677,1.96330621804677
-7.6,-1.96330621804677,1.96330621804677
-7.5,-1.96330621804677,1.96330621804677
-7.4,-1.96330621804677,1.96330621804677
-7.3,-1.96330621804677,1.96330621804677
-7.2,-1.96330621804677,1.96330621804677
-7.1,-1.96330621804677,1.96330621804677
-7,-1.96330621804677,1.96330621804677
-6.9,-1.96330621804677,1.96330621804677
-6.8,-1.96330621804677,1.96330621804677
-6.7,-1.96330621804677,1.96330621804677
-6.6,-1.96330621804677,1.96330621804677
-6.5,-1.96330621804677,1.96330621804677
-6.4,-1.96330621804677,1.96330621804677
-6.3,-1.96330621804677,1.96330621804677
-6.2,-1.96330621804677,1.96330621804677
-6.1,-1.96330621804677,1.96330621804677
-6,-1.96330621804677,1.96330621804677
-5.9,-1.96330621804677,1.96330621804677
-5.8,-1.96330621804677,1.96330621804677
-5.7,-1.96330621804677,1.96330621804677
-5.6,-1.96330621804677,1.96330621804677
-5.5,-1.96330621804677,1.96330621804677
-5.4,-1.96330621804677,1.96330621804677
-5.3,-1.96330621804677,1.96330621804677
-5.2,-1.96330621804677,1.96330621804677
-5.1,-1.96330621804677,1.96330621804677
-5,-1.96330621804677,1.96330621804677
-4.9,-1.96330621804677,1.96330621804677
-4.8,-1.96330621804677,1.96330621804677
-4.7,-1.96330621804677,1.96330621804677
-4.6,-1.96330621804677,1.96330621804677
-4.5,-1.96330621804677,1.96330621804677
-4.4,-1.96330621804677,1.96330621804677
-4.3,-1.96330621804677,1.96330621804677
-4.2,-1.96330621804677,1.96330621804677
-4.1,-1.96330621804677,1.96330621804677
-4,-1.96330621804677,1.96330621804677
-3.9,-1.96330621804677,1.96330621804677
-3.8,-1.96330621804677,1.96330621804677
-3.7,-1.96330621804677,1.96330621804677
-3.6,-1.96330621804677,1.96330621804677
-3.5,-1.96330621804677,1.96330621804677
-3.4,-1.96330621804677,1.96330621804677
-3.3,-1.96330621804677,1.96330621804677
-3.2,-1.96330621804677,1.96330621804677
-3.1,-1.96330621804677,1.96330621804677
-3,-1.96330621804677,1.96330621804677
-2.9,-1.96330621804677,1.96330621804677
-2.8,-1.96330621804677,1.96330621804677
-2.7,-1.96330621804677,1.96330621804677
-2.6,-1.96330621804677,1.96330621804677
-2.5,-1.96330621804677,1.96330621804677
-2.4,-1.96330621804677,1.96330621804677
-2.3,-1.96330621804677,1.96330621804677
-2.2,-1.96330621804677,1.96330621804677
-2.1,-1.96330621804677,1.96330621804677
-2,-1.96330621804677,1.96330621804677
-1.9,-1.96330621804677,1.96330621804677
-1.8,-1.96330621804677,1.96330621804677
-1.7,-1.96330621804677,1.96330621804677
-1.6,-1.96330621804677,1.96330621804677
-1.5,-1.96330621804677,1.96330621804677
-1.4,-1.96330621804677,1.96330621804677
-1.3,-1.96330621804677,1.96068138175603
-1.2,-1.96330621804677,1.9496987726265
-1.1,-1.96330621804677,1.9313489423807
-1,-1.96330621804677,1.90657837125019
-0.9,-1.96330621804677,1.87608641994396
-0.800000000000001,-1.96330621804677,1.8404028139491
-0.699999999999999,-1.96330621804677,1.79993563428466
-0.6,-1.96330621804677,1.75500238425583
-0.5,-1.96330621804677,1.7058507904518
-0.4,-1.96330621804677,1.6526730732293
-0.300000000000001,-1.96330621804677,1.59561587966101
-0.199999999999999,-1.96330621804677,1.53478721171681
-0.0999999999999996,-1.96330621804677,1.47026117776962
0,-1.96330621804677,1.40208108394941
0.0999999999999996,-1.96585129290623,1.33208108394941
0.199999999999999,-1.97346682409943,1.26208108394941
0.300000000000001,-1.98609448562275,1.19208108394941
0.4,-2.00363951493803,1.12208108394941
0.5,-2.02597416218004,1.05208108394941
0.6,-2.05294210971013,0.982081083949413
0.699999999999999,-2.08436352535279,0.912081083949413
0.800000000000001,-2.12004040193132,0.842081083949412
0.9,-2.15976186322036,0.772081083949413
1,-2.20330917163731,0.702081083949413
1.1,-2.25046024311053,0.632081083949413
1.2,-2.30099354754008,0.562081083949413
1.3,-2.35469133981953,0.492081083949412
1.4,-2.41134222080175,0.422081083949413
1.5,-2.47074306754488,0.352081083949413
1.6,-2.53270039795889,0.282081083949413
1.7,-2.59703124852611,0.212081083949413
1.8,-2.66356364778864,0.142081083949413
1.9,-2.73213676557765,0.0720810839494125
2,-2.80208108394941,0.00208108394941262
2.1,-2.87208108394941,-0.0679189160505868
2.2,-2.94208108394941,-0.137918916050587
2.3,-3.01208108394941,-0.207918916050587
2.4,-3.08208108394941,-0.277918916050587
2.5,-3.15208108394941,-0.347918916050587
2.6,-3.22208108394941,-0.417918916050587
2.7,-3.29208108394941,-0.487918916050587
2.8,-3.36208108394941,-0.557918916050588
2.9,-3.43208108394941,-0.627918916050587
3,-3.50208108394941,-0.697918916050587
3.1,-3.57208108394941,-0.767918916050587
3.2,-3.64208108394941,-0.837918916050587
3.3,-3.71208108394941,-0.907918916050588
3.4,-3.78208108394941,-0.977918916050587
3.5,-3.85208108394941,-1.04791891605059
3.6,-3.92208108394941,-1.11791891605059
3.7,-3.99208108394941,-1.18791891605059
3.8,-4.06208108394941,-1.25791891605059
3.9,-4.13208108394941,-1.32791891605059
4,-4.20208108394941,-1.39791891605059
4.1,-4.27208108394941,-1.46791891605059
4.2,-4.34208108394941,-1.53791891605059
4.3,-4.41208108394941,-1.60791891605059
4.4,-4.48208108394941,-1.67791891605059
4.5,-4.55208108394941,-1.74791891605059
4.6,-4.62208108394941,-1.81791891605059
4.7,-4.69208108394941,-1.88791891605059
4.8,-4.76208108394941,-1.95791891605059
4.9,-4.83208108394941,-2.02791891605059
5,-4.90208108394941,-2.09791891605059
5.1,-4.97208108394941,-2.16791891605059
5.2,-5.04208108394941,-2.23791891605059
5.3,-5.11208108394941,-2.30791891605059
5.4,-5.18208108394941,-2.37791891605059
5.5,-5.25208108394941,-2.44791891605059
5.6,-5.32208108394941,-2.51791891605059
5.7,-5.39208108394941,-2.58791891605059
5.8,-5.46208108394941,-2.65791891605059
5.9,-5.53208108394941,-2.72791891605059
6,-5.60208108394941,-2.79791891605059


==> LR_CP_AL_rho_70.csv <==
theta2,CP,AL
-5,0.95032,3.91992425514792
-4.95,0.95032,3.91992183534908
-4.9,0.95032,3.91992111944729
-4.85,0.95032,3.91991754509668
-4.8,0.95032,3.91991614425614
-4.75,0.95032,3.91991088214926
-4.7,0.95032,3.91990872088847
-4.65,0.95032,3.91990109644542
-4.6,0.95032,3.9198978206292
-4.55,0.95032,3.91988734663704
-4.5,0.95032,3.91988198653664
-4.45,0.95032,3.91986807667489
-4.4,0.95032,3.91985901412877
-4.35,0.95032,3.91984087852488
-4.3,0.95032,3.91982590899747
-4.25,0.95032,3.91980196823819
-4.2,0.95032,3.91977954358578
-4.15,0.95032,3.91974733229125
-4.1,0.95032,3.91971586729814
-4.05,0.95032,3.91967305480249
-4,0.95032,3.91962950952717
-3.95,0.95032,3.91957321097904
-3.9,0.95032,3.91951358412807
-3.85,0.95032,3.91943925133445
-3.8,0.95032,3.91935880767175
-3.75,0.95032,3.91926008153396
-3.7,0.95032,3.91915310179148
-3.65,0.95032,3.91902134378912
-3.6,0.95032,3.91888123698198
-3.55,0.95032,3.91870685440415
-3.5,0.95032,3.91852418156368
-3.45,0.95032,3.91829758106897
-3.4,0.95032,3.91806046222755
-3.35,0.95032,3.917770461211
-3.3,0.95032,3.91746325875028
-3.25,0.95032,3.91709456603907
-3.2,0.95032,3.9167012423533
-3.15,0.95033,3.9162323917491
-3.1,0.95033,3.91573559716088
-3.05,0.95034,3.91514039478145
-3,0.95033,3.91451737282421
-2.95,0.95035,3.91376820487037
-2.9,0.95034,3.91298881861987
-2.85,0.95036,3.9120549963325
-2.8,0.95038,3.91108534325493
-2.75,0.95038,3.90993285245344
-2.7,0.95041,3.90873453242342
-2.65,0.95041,3.90732684013279
-2.6,0.95046,3.90585679602641
-2.55,0.95046,3.90415285450098
-2.5,0.95047,3.90236147058953
-2.45,0.9505,3.90031441543203
-2.4,0.95053,3.8981498863334
-2.35,0.95057,3.89570428977368
-2.3,0.9506,3.89311086584697
-2.25,0.95068,3.89021313306428
-2.2,0.95072,3.88712732246168
-2.15,0.95075,3.88372260596514
-2.1,0.95082,3.88008134999895
-2.05,0.95095,3.87610764130785
-2,0.95106,3.8718492865135
-1.95,0.95118,3.86724376792348
-1.9,0.95131,3.86230595656677
-1.85,0.9514,3.85700942501331
-1.8,0.95162,3.85132971787649
-1.75,0.95171,3.84528575148263
-1.7,0.95191,3.83880767549224
-1.65,0.95208,3.83196241693202
-1.6,0.9523,3.82464041688184
-1.55,0.95246,3.81694433154666
-1.5,0.9527,3.80873817443501
-1.45,0.95297,3.8001486254975
-1.4,0.9532,3.79102569161678
-1.35,0.95357,3.78150854419721
-1.3,0.95369,3.77144088967645
-1.25,0.95418,3.76097307147481
-1.2,0.95447,3.74994159939854
-1.15,0.95473,3.73851693518147
-1.1,0.95514,3.72651568141894
-1.05,0.95532,3.71414634371004
-1,0.95578,3.70118563248297
-0.95,0.95605,3.68789985191255
-0.9,0.95645,3.67401109518042
-0.85,0.95686,3.65984080756136
-0.8,0.95694,3.6450759453626
-0.75,0.95729,3.63006633583247
-0.7,0.95774,3.61448785477269
-0.65,0.95773,3.59870382555229
-0.6,0.95788,3.58238642377122
-0.55,0.95803,3.56590461236639
-0.5,0.95779,3.54893756024907
-0.45,0.95779,3.53184888067267
-0.4,0.95747,3.51432982425703
-0.35,0.95719,3.49673912478736
-0.3,0.95687,3.4787732180056
-0.25,0.95613,3.46079446560009
-0.2,0.95541,3.44249312923636
-0.15,0.95434,3.42424704942183
-0.0999999999999996,0.95302,3.40572617894874
-0.0499999999999998,0.9516,3.38734055690829
0,0.95015,3.36871944738195


==> LR_rho_70.csv <==
theta2,lower,upper
-10,-1.95996398454005,1.95996398454005
-9.9,-1.95996398454005,1.95996398454005
-9.8,-1.95996398454005,1.95996398454005
-9.7,-1.95996398454005,1.95996398454005
-9.6,-1.95996398454005,1.95996398454005
-9.5,-1.95996398454005,1.95996398454005
-9.4,-1.95996398454005,1.95996398454005
-9.3,-1.95996398454005,1.95996398454005
-9.2,-1.95996398454005,1.95996398454005
-9.1,-1.95996398454005,1.95996398454005
-9,-1.95996398454005,1.95996398454005
-8.9,-1.95996398454005,1.95996398454005
-8.8,-1.95996398454005,1.95996398454005
-8.7,-1.95996398454005,1.95996398454005
-8.6,-1.95996398454005,1.95996398454005
-8.5,-1.95996398454005,1.95996398454005
-8.4,-1.95996398454005,1.95996398454005
-8.3,-1.95996398454005,1.95996398454005
-8.2,-1.95996398454005,1.95996398454005
-8.1,-1.95996398454005,1.95996398454005
-8,-1.95996398454005,1.95996398454005
-7.9,-1.95996398454005,1.95996398454005
-7.8,-1.95996398454005,1.95996398454005
-7.7,-1.95996398454005,1.95996398454005
-7.6,-1.95996398454005,1.95996398454005
-7.5,-1.95996398454005,1.95996398454005
-7.4,-1.95996398454005,1.95996398454005
-7.3,-1.95996398454005,1.95996398454005
-7.2,-1.95996398454005,1.95996398454005
-7.1,-1.95996398454005,1.95996398454005
-7,-1.95996398454005,1.95996398454005
-6.9,-1.95996398454005,1.95996398454005
-6.8,-1.95996398454005,1.95996398454005
-6.7,-1.95996398454005,1.95996398454005
-6.6,-1.95996398454005,1.95996398454005
-6.5,-1.95996398454005,1.95996398454005
-6.4,-1.95996398454005,1.95996398454005
-6.3,-1.95996398454005,1.95996398454005
-6.2,-1.95996398454005,1.95996398454005
-6.1,-1.95996398454005,1.95996398454005
-6,-1.95996398454005,1.95996398454005
-5.9,-1.95996398454005,1.95996398454005
-5.8,-1.95996398454005,1.95996398454005
-5.7,-1.95996398454005,1.95996398454005
-5.6,-1.95996398454005,1.95996398454005
-5.5,-1.95996398454005,1.95996398454005
-5.4,-1.95996398454005,1.95996398454005
-5.3,-1.95996398454005,1.95996398454005
-5.2,-1.95996398454005,1.95996398454005
-5.1,-1.95996398454005,1.95996398454005
-5,-1.95996398454005,1.95996398454005
-4.9,-1.95996398454005,1.95996398454005
-4.8,-1.95996398454005,1.95996398454005
-4.7,-1.95996398454005,1.95996398454005
-4.6,-1.95996398454005,1.95996398454005
-4.5,-1.95996398454005,1.95996398454005
-4.4,-1.95996398454005,1.95996398454005
-4.3,-1.95996398454005,1.95996398454005
-4.2,-1.95996398454005,1.95996398454005
-4.1,-1.95996398454005,1.95996398454005
-4,-1.95996398454005,1.95996398454005
-3.9,-1.95996398454005,1.95996398454005
-3.8,-1.95996398454005,1.95996398454005
-3.7,-1.95996398454005,1.95996398454005
-3.6,-1.95996398454005,1.95996398454005
-3.5,-1.95996398454005,1.95996398454005
-3.4,-1.95996398454005,1.95996398454005
-3.3,-1.95996398454005,1.95996398454005
-3.2,-1.95996398454005,1.95996398454005
-3.1,-1.95996398454005,1.95996398454005
-3,-1.95996398454005,1.95996398454005
-2.9,-1.95996398454005,1.95996398454005
-2.8,-1.95996398454005,1.95996398454005
-2.7,-1.95996398454005,1.95996398454005
-2.6,-1.95996398454005,1.95996398454005
-2.5,-1.95996398454005,1.95996398454005
-2.4,-1.95996398454005,1.95996398454005
-2.3,-1.95996398454005,1.95996398454005
-2.2,-1.95996398454005,1.95996398454005
-2.1,-1.95996398454005,1.95996398454005
-2,-1.95996398454005,1.95996398454005
-1.9,-1.95996398454005,1.95996398454005
-1.8,-1.95996398454005,1.95996398454005
-1.7,-1.95996398454005,1.95996398454005
-1.6,-1.95996398454005,1.95996398454005
-1.5,-1.95996398454005,1.95996398454005
-1.4,-1.95996398454005,1.95996398454005
-1.3,-1.95996398454005,1.95749415203809
-1.2,-1.95996398454005,1.94668152535136
-1.1,-1.95996398454005,1.92846622676451
-1,-1.95996398454005,1.90380397015212
-0.9,-1.95996398454005,1.87340017635273
-0.800000000000001,-1.95996398454005,1.83778871436322
-0.699999999999999,-1.95996398454005,1.79738058672829
-0.6,-1.95996398454005,1.75249540282659
-0.5,-1.95996398454005,1.7033824287887
-0.4,-1.95996398454005,1.65023501581079
-0.300000000000001,-1.95996398454005,1.59320063568305
-0.199999999999999,-1.95996398454005,1.5323878764748
-0.0999999999999996,-1.95996398454005,1.46787123818827
0,-1.95996398454005,1.39969425181145
0.0999999999999996,-1.96251339376172,1.32969425181145
0.199999999999999,-1.97014182755814,1.25969425181145
0.300000000000001,-1.98279066486962,1.18969425181145
0.4,-2.00036467192713,1.11969425181145
0.5,-2.02273547966464,1.04969425181145
0.6,-2.04974603809695,0.979694251811447
0.699999999999999,-2.08121570739175,0.909694251811447
0.800000000000001,-2.1169456347989,0.839694251811446
0.9,-2.15672409470802,0.769694251811446
1,-2.20033152517845,0.699694251811446
1.1,-2.24754506533109,0.629694251811446
1.2,-2.29814247180068,0.559694251811447
1.3,-2.35190535963804,0.489694251811446
1.4,-2.40862176787766,0.419694251811446
1.5,-2.46808809014065,0.349694251811446
1.6,-2.53011043646204,0.279694251811447
1.7,-2.59450550600574,0.209694251811447
1.8,-2.66110105420559,0.139694251811446
1.9,-2.72973603498472,0.0696942518114461
2,-2.79969425181145,-0.000305748188553778
2.1,-2.86969425181145,-0.0703057481885536
2.2,-2.93969425181145,-0.140305748188553
2.3,-3.00969425181145,-0.210305748188554
2.4,-3.07969425181145,-0.280305748188554
2.5,-3.14969425181145,-0.350305748188554
2.6,-3.21969425181145,-0.420305748188553
2.7,-3.28969425181145,-0.490305748188553
2.8,-3.35969425181145,-0.560305748188554
2.9,-3.42969425181145,-0.630305748188554
3,-3.49969425181145,-0.700305748188554
3.1,-3.56969425181145,-0.770305748188553
3.2,-3.63969425181145,-0.840305748188553
3.3,-3.70969425181145,-0.910305748188554
3.4,-3.77969425181145,-0.980305748188554
3.5,-3.84969425181145,-1.05030574818855
3.6,-3.91969425181145,-1.12030574818855
3.7,-3.98969425181145,-1.19030574818855
3.8,-4.05969425181145,-1.26030574818855
3.9,-4.12969425181145,-1.33030574818855
4,-4.19969425181145,-1.40030574818855
4.1,-4.26969425181145,-1.47030574818855
4.2,-4.33969425181145,-1.54030574818855
4.3,-4.40969425181145,-1.61030574818855
4.4,-4.47969425181145,-1.68030574818855
4.5,-4.54969425181145,-1.75030574818855
4.6,-4.61969425181145,-1.82030574818855
4.7,-4.68969425181144,-1.89030574818855
4.8,-4.75969425181145,-1.96030574818855
4.9,-4.82969425181145,-2.03030574818855
5,-4.89969425181145,-2.10030574818855
5.1,-4.96969425181145,-2.17030574818855
5.2,-5.03969425181145,-2.24030574818855
5.3,-5.10969425181145,-2.31030574818855
5.4,-5.17969425181145,-2.38030574818855
5.5,-5.24969425181145,-2.45030574818855
5.6,-5.31969425181145,-2.52030574818855
5.7,-5.38969425181145,-2.59030574818855
5.8,-5.45969425181145,-2.66030574818855
5.9,-5.52969425181145,-2.73030574818855
6,-5.59969425181145,-2.80030574818855


==> UCI_CP_AL_rho_70.csv <==
theta2,CP,AL
-5,0.95032,3.91992796908014
-4.95,0.95032,3.91992796908014
-4.9,0.95032,3.91992796908014
-4.85,0.95032,3.91992796908014
-4.8,0.95032,3.91992796908014
-4.75,0.95032,3.91992796908014
-4.7,0.95032,3.91992796908014
-4.65,0.95032,3.91992796908014
-4.6,0.95032,3.91992796908014
-4.55,0.95032,3.91992796908014
-4.5,0.95032,3.91992796908014
-4.45,0.95032,3.91992796908014
-4.4,0.95032,3.91992796908014
-4.35,0.95032,3.91992796908014
-4.3,0.95032,3.91992796908014
-4.25,0.95032,3.91992796908014
-4.2,0.95032,3.91992796908014
-4.15,0.95032,3.91992796908014
-4.1,0.95032,3.91992796908014
-4.05,0.95032,3.91992796908014
-4,0.95032,3.91992796908014
-3.95,0.95032,3.91992796908014
-3.9,0.95032,3.91992796908014
-3.85,0.95032,3.91992796908014
-3.8,0.95032,3.91992796908014
-3.75,0.95032,3.91992796908014
-3.7,0.95032,3.91992796908014
-3.65,0.95032,3.91992796908014
-3.6,0.95032,3.91992796908014
-3.55,0.95032,3.91992796908014
-3.5,0.95032,3.91992796908014
-3.45,0.95032,3.91992796908014
-3.4,0.95032,3.91992796908014
-3.35,0.95032,3.91992796908014
-3.3,0.95032,3.91992796908014
-3.25,0.95032,3.91992796908014
-3.2,0.95032,3.91992796908014
-3.15,0.95032,3.91992796908014
-3.1,0.95032,3.91992796908014
-3.05,0.95032,3.91992796908014
-3,0.95032,3.91992796908014
-2.95,0.95032,3.91992796908014
-2.9,0.95032,3.91992796908014
-2.85,0.95032,3.91992796908014
-2.8,0.95032,3.91992796908014
-2.75,0.95032,3.91992796908014
-2.7,0.95032,3.91992796908014
-2.65,0.95032,3.91992796908014
-2.6,0.95032,3.91992796908014
-2.55,0.95032,3.91992796908014
-2.5,0.95032,3.91992796908014
-2.45,0.95032,3.91992796908014
-2.4,0.95032,3.91992796908014
-2.35,0.95032,3.91992796908014
-2.3,0.95032,3.91992796908014
-2.25,0.95032,3.91992796908014
-2.2,0.95032,3.91992796908014
-2.15,0.95032,3.91992796908014
-2.1,0.95032,3.91992796908014
-2.05,0.95032,3.91992796908014
-2,0.95032,3.91992796908014
-1.95,0.95032,3.91992796908014
-1.9,0.95032,3.91992796908014
-1.85,0.95032,3.91992796908014
-1.8,0.95032,3.91992796908014
-1.75,0.95032,3.91992796908014
-1.7,0.95032,3.91992796908014
-1.65,0.95032,3.91992796908014
-1.6,0.95032,3.91992796908014
-1.55,0.95032,3.91992796908014
-1.5,0.95032,3.91992796908014
-1.45,0.95032,3.91992796908014
-1.4,0.95032,3.91992796908014
-1.35,0.95032,3.91992796908014
-1.3,0.95032,3.91992796908014
-1.25,0.95032,3.91992796908014
-1.2,0.95032,3.91992796908014
-1.15,0.95032,3.91992796908014
-1.1,0.95032,3.91992796908014
-1.05,0.95032,3.91992796908014
-1,0.95032,3.91992796908014
-0.95,0.95032,3.91992796908014
-0.9,0.95032,3.91992796908014
-0.85,0.95032,3.91992796908014
-0.8,0.95032,3.91992796908014
-0.75,0.95032,3.91992796908014
-0.7,0.95032,3.91992796908014
-0.65,0.95032,3.91992796908014
-0.6,0.95032,3.91992796908014
-0.55,0.95032,3.91992796908014
-0.5,0.95032,3.91992796908014
-0.45,0.95032,3.91992796908014
-0.4,0.95032,3.91992796908014
-0.35,0.95032,3.91992796908014
-0.3,0.95032,3.91992796908014
-0.25,0.95032,3.91992796908014
-0.2,0.95032,3.91992796908014
-0.15,0.95032,3.91992796908014
-0.0999999999999996,0.95032,3.91992796908014
-0.0499999999999998,0.95032,3.91992796908014
0,0.95032,3.91992796908014


==> UCI_rho_70.csv <==
theta2,lower,upper
-10,-1.95996398454005,1.95996398454005
-9.9,-1.95996398454005,1.95996398454005
-9.8,-1.95996398454005,1.95996398454005
-9.7,-1.95996398454005,1.95996398454005
-9.6,-1.95996398454005,1.95996398454005
-9.5,-1.95996398454005,1.95996398454005
-9.4,-1.95996398454005,1.95996398454005
-9.3,-1.95996398454005,1.95996398454005
-9.2,-1.95996398454005,1.95996398454005
-9.1,-1.95996398454005,1.95996398454005
-9,-1.95996398454005,1.95996398454005
-8.9,-1.95996398454005,1.95996398454005
-8.8,-1.95996398454005,1.95996398454005
-8.7,-1.95996398454005,1.95996398454005
-8.6,-1.95996398454005,1.95996398454005
-8.5,-1.95996398454005,1.95996398454005
-8.4,-1.95996398454005,1.95996398454005
-8.3,-1.95996398454005,1.95996398454005
-8.2,-1.95996398454005,1.95996398454005
-8.1,-1.95996398454005,1.95996398454005
-8,-1.95996398454005,1.95996398454005
-7.9,-1.95996398454005,1.95996398454005
-7.8,-1.95996398454005,1.95996398454005
-7.7,-1.95996398454005,1.95996398454005
-7.6,-1.95996398454005,1.95996398454005
-7.5,-1.95996398454005,1.95996398454005
-7.4,-1.95996398454005,1.95996398454005
-7.3,-1.95996398454005,1.95996398454005
-7.2,-1.95996398454005,1.95996398454005
-7.1,-1.95996398454005,1.95996398454005
-7,-1.95996398454005,1.95996398454005
-6.9,-1.95996398454005,1.95996398454005
-6.8,-1.95996398454005,1.95996398454005
-6.7,-1.95996398454005,1.95996398454005
-6.6,-1.95996398454005,1.95996398454005
-6.5,-1.95996398454005,1.95996398454005
-6.4,-1.95996398454005,1.95996398454005
-6.3,-1.95996398454005,1.95996398454005
-6.2,-1.95996398454005,1.95996398454005
-6.1,-1.95996398454005,1.95996398454005
-6,-1.95996398454005,1.95996398454005
-5.9,-1.95996398454005,1.95996398454005
-5.8,-1.95996398454005,1.95996398454005
-5.7,-1.95996398454005,1.95996398454005
-5.6,-1.95996398454005,1.95996398454005
-5.5,-1.95996398454005,1.95996398454005
-5.4,-1.95996398454005,1.95996398454005
-5.3,-1.95996398454005,1.95996398454005
-5.2,-1.95996398454005,1.95996398454005
-5.1,-1.95996398454005,1.95996398454005
-5,-1.95996398454005,1.95996398454005
-4.9,-1.95996398454005,1.95996398454005
-4.8,-1.95996398454005,1.95996398454005
-4.7,-1.95996398454005,1.95996398454005
-4.6,-1.95996398454005,1.95996398454005
-4.5,-1.95996398454005,1.95996398454005
-4.4,-1.95996398454005,1.95996398454005
-4.3,-1.95996398454005,1.95996398454005
-4.2,-1.95996398454005,1.95996398454005
-4.1,-1.95996398454005,1.95996398454005
-4,-1.95996398454005,1.95996398454005
-3.9,-1.95996398454005,1.95996398454005
-3.8,-1.95996398454005,1.95996398454005
-3.7,-1.95996398454005,1.95996398454005
-3.6,-1.95996398454005,1.95996398454005
-3.5,-1.95996398454005,1.95996398454005
-3.4,-1.95996398454005,1.95996398454005
-3.3,-1.95996398454005,1.95996398454005
-3.2,-1.95996398454005,1.95996398454005
-3.1,-1.95996398454005,1.95996398454005
-3,-1.95996398454005,1.95996398454005
-2.9,-1.95996398454005,1.95996398454005
-2.8,-1.95996398454005,1.95996398454005
-2.7,-1.95996398454005,1.95996398454005
-2.6,-1.95996398454005,1.95996398454005
-2.5,-1.95996398454005,1.95996398454005
-2.4,-1.95996398454005,1.95996398454005
-2.3,-1.95996398454005,1.95996398454005
-2.2,-1.95996398454005,1.95996398454005
-2.1,-1.95996398454005,1.95996398454005
-2,-1.95996398454005,1.95996398454005
-1.9,-1.95996398454005,1.95996398454005
-1.8,-1.95996398454005,1.95996398454005
-1.7,-1.95996398454005,1.95996398454005
-1.6,-1.95996398454005,1.95996398454005
-1.5,-1.95996398454005,1.95996398454005
-1.4,-1.95996398454005,1.95996398454005
-1.3,-1.95996398454005,1.95996398454005
-1.2,-1.95996398454005,1.95996398454005
-1.1,-1.95996398454005,1.95996398454005
-1,-1.95996398454005,1.95996398454005
-0.9,-1.95996398454005,1.95996398454005
-0.800000000000001,-1.95996398454005,1.95996398454005
-0.699999999999999,-1.95996398454005,1.95996398454005
-0.6,-1.95996398454005,1.95996398454005
-0.5,-1.95996398454005,1.95996398454005
-0.4,-1.95996398454005,1.95996398454005
-0.300000000000001,-1.95996398454005,1.95996398454005
-0.199999999999999,-1.95996398454005,1.95996398454005
-0.0999999999999996,-1.95996398454005,1.95996398454005
0,-1.95996398454005,1.95996398454005
0.0999999999999996,-1.95996398454005,1.95996398454005
0.199999999999999,-1.95996398454005,1.95996398454005
0.300000000000001,-1.95996398454005,1.95996398454005
0.4,-1.95996398454005,1.95996398454005
0.5,-1.95996398454005,1.95996398454005
0.6,-1.95996398454005,1.95996398454005
0.699999999999999,-1.95996398454005,1.95996398454005
0.800000000000001,-1.95996398454005,1.95996398454005
0.9,-1.95996398454005,1.95996398454005
1,-1.95996398454005,1.95996398454005
1.1,-1.95996398454005,1.95996398454005
1.2,-1.95996398454005,1.95996398454005
1.3,-1.95996398454005,1.95996398454005
1.4,-1.95996398454005,1.95996398454005
1.5,-1.95996398454005,1.95996398454005
1.6,-1.95996398454005,1.95996398454005
1.7,-1.95996398454005,1.95996398454005
1.8,-1.95996398454005,1.95996398454005
1.9,-1.95996398454005,1.95996398454005
2,-1.95996398454005,1.95996398454005
2.1,-1.95996398454005,1.95996398454005
2.2,-1.95996398454005,1.95996398454005
2.3,-1.95996398454005,1.95996398454005
2.4,-1.95996398454005,1.95996398454005
2.5,-1.95996398454005,1.95996398454005
2.6,-1.95996398454005,1.95996398454005
2.7,-1.95996398454005,1.95996398454005
2.8,-1.95996398454005,1.95996398454005
2.9,-1.95996398454005,1.95996398454005
3,-1.95996398454005,1.95996398454005
3.1,-1.95996398454005,1.95996398454005
3.2,-1.95996398454005,1.95996398454005
3.3,-1.95996398454005,1.95996398454005
3.4,-1.95996398454005,1.95996398454005
3.5,-1.95996398454005,1.95996398454005
3.6,-1.95996398454005,1.95996398454005
3.7,-1.95996398454005,1.95996398454005
3.8,-1.95996398454005,1.95996398454005
3.9,-1.95996398454005,1.95996398454005
4,-1.95996398454005,1.95996398454005
4.1,-1.95996398454005,1.95996398454005
4.2,-1.95996398454005,1.95996398454005
4.3,-1.95996398454005,1.95996398454005
4.4,-1.95996398454005,1.95996398454005
4.5,-1.95996398454005,1.95996398454005
4.6,-1.95996398454005,1.95996398454005
4.7,-1.95996398454005,1.95996398454005
4.8,-1.95996398454005,1.95996398454005
4.9,-1.95996398454005,1.95996398454005
5,-1.95996398454005,1.95996398454005
5.1,-1.95996398454005,1.95996398454005
5.2,-1.95996398454005,1.95996398454005
5.3,-1.95996398454005,1.95996398454005
5.4,-1.95996398454005,1.95996398454005
5.5,-1.95996398454005,1.95996398454005
5.6,-1.95996398454005,1.95996398454005
5.7,-1.95996398454005,1.95996398454005
5.8,-1.95996398454005,1.95996398454005
5.9,-1.95996398454005,1.95996398454005
6,-1.95996398454005,1.95996398454005

